Procrustes Problems on Random Matrices

Meaningful comparison between sets of observations often necessitates alignment or registration between them, and the resulting optimization problems range in complexity from those admitting simple closed-form solutions to those requiring advanced and novel techniques. We compare different Procrustes problems in which we align two sets of points after various perturbations by minimizing the norm of the difference between one matrix and an orthogonal transformation of the other. The minimization problem depends significantly on the choice of matrix norm; we highlight recent developments in nonsmooth Riemannian optimization and characterize which choices of norm work best for each perturbation. We show that in several applications, from low-dimensional alignments to hypothesis testing for random networks, when Procrustes alignment with the spectral or robust norm is the appropriate choice, it is often feasible to replace the computationally more expensive spectral and robust minimizers with their closed-form Frobenius-norm counterpart. Our work reinforces the synergy between optimization, geometry, and statistics.

==> data/duck/abstract-duck-any-Result-F.csv <==
x,y
-0.5577739886539418,0.03725825520703432
-1.5927395320465374,-0.6765194066094904
0.6222083190859249,-0.19096575287569
-0.4238642377989328,0.3644709973579925
-0.1933029912959492,0.46112249300596714
0.03725825520703438,0.5577739886539418
-0.15253887845852612,-0.606099736477929
-1.3301687562484192,-1.9296587032131765
0.30858361454744093,-0.41279674518197984
0.5391448610504246,-0.31614524953400525


==> data/duck/abstract-duck-any-Result-S.csv <==
x,y
-0.530292362268977,-0.1768898259346426
-1.2175795880398514,-1.2296331449874733
0.6481686308207453,0.05906383945420108
-0.5303677853759671,0.17666355661367206
-0.35362880565530486,0.3534779594413245
-0.17688982593464259,0.5302923622689769
0.08852033607431146,-0.618699563682803
-0.49971335136644696,-2.2898074585981973
0.44199829551563596,-0.26507075802749824
0.6187372752362983,-0.08825635519984591


==> data/duck/abstract-duck-any-Result-T.csv <==
x,y
-0.5000000000044198,0.24999999999116057
-1.7304424973875188,-0.008153998916151694
0.5000000000073663,-0.4166666666578273
-0.2500000000088396,0.49999999999558037
-8.839644859361187e-12,0.5
0.2499999999911603,0.5000000000044198
-0.3749999999911602,-0.5000000000066296
-1.9727590650002023,-1.2653668647650558
0.12500000000883962,-0.4999999999977902
0.3750000000088396,-0.4999999999933705


==> data/duck/abstract-duck-any-cost-data.csv <==
x,S,F,R
-3.141592653589793,2.7588065475437524,3.1984215969930094,8.831344404684792
-3.120578655906918,2.7549105409992265,3.1851272404830606,8.755753083234573
-3.0995646582240433,2.751163309547946,3.1720696314627617,8.679777228342124
-3.0785506605411683,2.7475730022394647,3.1592575066368807,8.603426870702993
-3.057536662858294,2.744147747836227,3.1466995561323,8.526712000148102
-3.036522665175419,2.740895635929197,3.1344044130971014,8.449642554496046
-3.015508667492544,2.7378246975836498,3.1223806429358407,8.372228408627198
-2.994494669809669,2.7349428855650078,3.110636732196671,8.294479363823232
-2.973480672126794,2.732258054204575,3.0991810771289297,8.216405137415983
-2.952466674443919,2.729777938974507,3.0880219719328426,8.138015352789035
-2.9314526767610443,2.7275101358505287,3.0771675967261096,8.059319529774802
-2.9104386790781693,2.725462080549448,3.0666260052552867,7.980327075488686
-2.889424681395295,2.723641027736314,3.0564051123830613,7.9010472756405274
-2.86841068371242,2.7220540303030503,3.0465126813856696,7.821489286361574
-2.847396686029545,2.7207079188263132,3.0369563110978253,7.741662126583006
-2.82638268834667,2.7196092813171675,3.027743422945541,7.661574670999395
-2.805368690663795,2.7187644433787055,3.0188812479101568,7.58123564364749
-2.78435469298092,2.7181794488899493,3.0103768134696276,7.500653612127438
-2.7633406952980453,2.7178600413351206,3.0022369305656498,7.419836982489877
-2.742326697615171,2.7178116458965778,2.994468180647556,7.338793994808481
-2.721312699932296,2.7180393524274535,2.9870769028458963,7.257532719453468
-2.700298702249421,2.718547899416136,2.9800691813303497,7.176061054077231
-2.679284704566546,2.719341659049324,2.9734508329079374,7.094386721318861
-2.658270706883671,2.7204246234735603,2.967227394918491,7.012517267229845
-2.637256709200796,2.721800392346821,2.961404113484816,6.930460060418691
-2.616242711517921,2.723472161762192,2.955985932175103,6.848222291907699
-2.5952287138350463,2.7254427146149762,2.9509774811347005,6.765810975690703
-2.574214716152172,2.7277144124728383,2.9463830667434956,6.68323294997634
-2.553200718469297,2.730289188996144,2.942206661853706,6.600494879097184
-2.532186720786422,2.7331685449425214,2.938451896661018,6.517603256061349
-2.511172723103547,2.7363535447762155,2.9351220502595323,6.43456440571935
-2.490158725420672,2.7398448148891386,2.9322200429281002,6.351384488515895
-2.469144727737797,2.743642543426915,2.9297484291921814,6.268069504793103
-2.448130730054922,2.7477464816998642,2.927709391701544,6.184625299609148
-2.4271167323720477,2.752155947146001,2.926104735959799,6.101057568034056
-2.406102734689173,2.756869827800861,2.9249358859371,6.017371860882489
-2.385088737006298,2.7618865882175654,2.9242038805923367,5.933573590841953
-2.364074739323423,2.7672042767701117,2.923909371325825,5.849668038953844
-2.343060741640548,2.772820534263469,2.924052620377981,5.76566036140404
-2.322046743957673,2.7787326037659605,2.924633500183738,5.6815555965795355
-2.301032746274798,2.7849373415724865,2.9256514936866522,5.5973586723478
-2.280018748591923,2.791431229201531,2.927105695610776,5.513074413515887
-2.2590047509090487,2.798210386324655,2.9289948146825426,5.428707549427267
-2.237990753226174,2.8052705845242234,2.931317176789128,5.344262721655421
-2.216976755543299,2.812607261773373,2.9340707290541914,5.259744491754613
-2.195962757860424,2.820215537531877,2.937253044806441,5.175157349029926
-2.174948760177549,2.8280902283521656,2.94086132941143,5.090505718290522
-2.153934762494674,2.836225863891615,2.9448924269321233,5.005793967552056
-2.132920764811799,2.8446167032298906,2.949342827579377,4.921026415656432
-2.1119067671289247,2.8532567513938085,2.954208675909477,4.836207339779335
-2.0908927694460497,2.8621397759964626,2.9594857797222787,4.751340982798348
-2.069878771763175,2.8712593239023927,2.9651696196104194,4.666431560496968
-2.0488647740803,2.8806087378360714,2.9712553591074955,4.581483268582172
-2.027850776397425,2.890181172856878,2.9777378553809557,4.496500289495749
-2.00683677871455,2.899969612629898,2.984611670413923,4.411486799001999
-1.9858227810316753,2.909966885428345,2.9918710826190784,4.326446972536741
-1.9648087833488004,2.9201656798097817,2.9995100988271233,4.241384991304978
-1.9437947856659255,2.9305585599148576,3.0075224665923357,4.337283600104386
-1.9227807879830507,2.9411379803436586,3.015901686757998,4.445213908664567
-1.9017667903001758,2.951896300571013,3.0246410262253787,4.553093409299937
-1.8807527926173009,2.96282579886814,3.0337335308711033,4.660905057397596
-1.859738794934426,2.973918685703855,3.0431720385593595,4.768631847447659
-1.8387247972515512,2.9851671166039964,3.0529491921973024,4.876256819834839
-1.8177107995686763,2.9965632044529373,3.063057452784224,4.98376306734517
-1.7966968018858014,3.00809903122585,3.0734891124075485,5.091133741389562
-1.7756828042029265,3.01976665914487,3.0842363071413508,5.198352057947178
-1.7546688065200517,3.0315581412563306,3.0952910298060203,5.305401303232744
-1.7336548088371768,3.043465531430002,3.106645142550624,5.412264839092886
-1.712640811154302,3.0554808937845492,3.118290389222638,5.518926108137511
-1.691626813471427,3.0675963115463967,3.1302184074928747,5.625368638612999
-1.6706128157885523,3.079803895351778,3.1424207407065596,5.731576049024605
-1.6495988181056773,3.0920957910040516,3.1548888494347533,5.837532052516084
-1.6285848204228024,3.104464186700219,3.1676141227033496,5.94322046101489
-1.6075708227399277,3.116901319742297,3.1805878888800265,6.048625189151819
-1.5865568250570528,3.1293994827504714,3.193801426202475,6.153730257964057
-1.5655428273741778,3.1419510293961066,3.2072459729340914,6.258519798390959
-1.544528829691303,3.154548379673429,3.2209127371361093,6.362978054571873
-1.5235148320084282,3.1671840247294067,3.2347929060477476,6.467089386955473
-1.5025008343255533,3.1798505312717187,3.2488776550683975,6.570838275230019
-1.4814868366426783,3.1925405455749156,3.2631581563382377,6.6742093210839375
-1.4604728389598034,3.2052467971049876,3.277625586915772,6.777187250805987
-1.4394588412769287,3.217962101782467,3.292271136552787,6.879756917734187
-1.4184448435940538,3.230679364903988,3.3070860150690597,6.981903304562471
-1.3974308459111788,3.243391583741928,3.322061459330777,7.083611525513844
-1.376416848228304,3.2560918498413773,3.3371887398381257,7.184866828388625
-1.3554028505454292,3.268773351033193,3.3524591669288464,7.285654596496047
-1.3343888528625543,3.281429373181357,3.3678640966057087,7.385960350477322
-1.3133748551796793,3.294053301682312,3.3833949359968867,7.485769750027881
-1.2923608574968046,3.306638622733249,3.3990431484590973,7.585068595526351
-1.2713468598139297,3.319178924385741,3.414800258334094,7.683842829577441
-1.2503328621310548,3.331667897400385,3.430657855369761,7.782078538475655
-1.2293188644481798,3.3440993359174467,3.4466075988174754,7.87976195359646
-1.2083048667653051,3.3564671379577913,3.4626412212178788,7.976879452721232
-1.1872908690824302,3.368765305767676,3.4787505318874024,8.07341756130203
-1.1662768713995553,3.380987946020312,3.4949274201181333,8.169362953671897
-1.1452628737166803,3.3931292698863693,3.5111638581036684,8.264702454206242
-1.1242488760338056,3.4051835929849603,3.52745190360366,8.359423038440411
-1.1032348783509307,3.4171453352259418,3.5437837023596983,8.453511834148426
-1.0822208806680558,3.429009020553775,3.5601514902750484,8.546956122387522
-1.0612068829851808,3.4407692766024964,3.576547595370646,8.63974333851294
-1.0401928853023061,3.4524208342708183,3.5929644395294886,8.731861073167092
-1.0191788876194312,3.463958527225737,3.6093945400413587,8.823297073247115
-0.9981648899365564,3.475377291342518,3.625830510959491,8.91403924285446
-0.9771508922536815,3.48667216408835,3.642265064280499,9.004075644230074
-0.9561368945708066,3.497838283856514,3.6586910109585404,9.093394498678482
-0.9351228968879317,3.5088708892573512,3.675101261764326,9.181984187483868
-0.9141088992050569,3.519765318371922,3.6914888279991973,9.269833252821101
-0.893094901522182,3.530517007973792,3.707846822074153,9.356930398664483
-0.8720809038393071,3.5411214927239487,3.7241684579632444,9.443264491696798
-0.8510669061564322,3.551574404343516,3.7404470515404227,9.528824562221153
-0.8300529084735574,3.5618714707685095,3.7566760208084813,9.613599805077865
-0.8090389107906825,3.5720085152905803,3.772848886028357,9.69757958056864
-0.7880249131078076,3.5819814556873735,3.78895926975664,9.780753415390002
-0.7670109154249327,3.591786303345776,3.8050008967987803,9.863111003578002
-0.7459969177420579,3.601419162381139,3.8209675940850483,9.944642207465934
-0.7249829200591831,3.6108762287551914,3.8368532904759793,10.025337058656827
-0.7039689223763081,3.6201537893952245,3.852652016503627,10.105185759012329
-0.6829549246934333,3.6292482213168227,3.868357904054608,10.184178681659448
-0.6619409270105584,3.638155990752254,3.883965186000581,10.262306372016695
-0.6409269293276836,3.64687365228642,3.8994681957814405,10.339559548840878
-0.6199129316448087,3.6553978480020866,3.914861366946224,10.4159291052959
-0.5988989339619338,3.6637253066359747,3.9301392326563738,10.491406110044736
-0.5778849362790589,3.671852842747112,3.94529642515574,10.565981808365763
-0.5568709385961841,3.679777355898732,3.9603276752113916,10.639647623294458
-0.5358569409133092,3.687495829854873,3.97522781152905,10.712395156791546
-0.5148429432304343,3.695005331792708,3.989991760146688,10.78421619093848
-0.49382894554755946,3.7023030115315487,4.004614543809609,10.85510268916119
-0.4728149478646846,3.7093861007793802,4.019091281330045,10.92504679748287
-0.4518009501818097,3.7162519123976576,4.0334171869341375,10.994040845806625
-0.43078695249893484,3.7228978396850962,4.047587569598933,11.062077349228613
-0.40977295481605996,3.7293213556810354,4.061597832381802,11.129149009382346
-0.3887589571331851,3.735520012488992,4.075443471744546,11.195248715814735
-0.3677449594503102,3.7414914406208752,4.089120076874245,11.260369547394285
-0.34673096176743534,3.7472333483624007,4.102623329002753,11.324504773751961
-0.32571696408456047,3.7527435211600952,4.115949000726565,11.387647856754946
-0.3047029664016856,3.7580198210303584,4.1290929553286615,11.449792452013595
-0.2836889687188108,3.7630601859909714,4.142051146103783,11.510932410421722
-0.2626749710359359,3.76786262951544,4.154819615688457,11.571061779730204
-0.241660973353061,3.772425240010567,4.167394495396974,11.630174806153859
-0.22064697567018615,3.7767461803176468,4.179772004564414,11.68826593601136
-0.19963297798731128,3.7808236872376595,4.191948449897704,11.745329817397845
-0.1786189803044364,3.7846560710809136,4.2039202248356,11.801361301889672
-0.15760498262156153,3.7882417152415178,4.215683808918372,11.856355446280661
-0.13659098493868665,3.7915790757971917,4.22723576716792,11.910307514348926
-0.11557698725581178,3.794666681134868,4.238572749478957,11.963212978653203
-0.09456298957293692,3.797503131602649,4.249691490021805,12.01506752235737
-0.07354899189006205,3.8000870991886786,4.26058880665731,12.065867041081528
-0.05253499420718718,3.802417327227585,4.271261600364305,12.115607644777828
-0.031520996524312304,3.8044926301351714,4.281706854679987,12.164285659628865
-0.010506998841437435,3.8063118931721633,4.291921635153557,12.211897629966092
0.010506998841437435,3.807874072237825,4.301903088813368,12.258440320205413
0.031520996524312304,3.8091781936944202,4.311648443647837,12.303910716796647
0.05253499420718718,3.8102233542235475,4.32115500810029,12.348306030183146
0.07354899189006205,3.8110087207155066,4.33042017057793,12.391623696767303
0.09456298957293692,3.811533530192977,4.339441398975011,12.433861380877335
0.11557698725581178,3.811797089770433,4.3482162402103395,12.475016976729878
0.13659098493868665,3.811798776650841,4.356742319779158,12.515088610382609
0.15760498262156153,3.811538038161405,4.3650173413194615,12.554074641670256
0.1786189803044364,3.8110143918302493,4.373039086192747,12.591973666116692
0.19963297798731128,3.8102274255061714,4.380805413079232,12.628784516815088
0.22064697567018615,3.809176797523838,4.388314257587495,12.664506266267232
0.241660973353061,3.807862236916961,4.3955636318785185,12.699138228172203
0.2626749710359359,3.80628354368239,4.402551624304106,12.732679959153803
0.2836889687188108,3.8044405890982524,4.409276399059591,12.765131260414966
0.3047029664016856,3.802333316099651,4.415736195850802,12.796492179306453
0.32571696408456047,3.7999617397158385,4.421929329575199,12.826763010795993
0.34673096176743534,3.797325947573105,4.427854190017098,12.855944298822857
0.3677449594503102,3.7944261004681814,4.433509241556919,12.884036837521654
0.3887589571331851,3.7912624330173856,4.438893022894357,12.911041672297896
0.40977295481605996,3.7878352543873524,4.444004146785382,12.936960100736545
0.43078695249893484,3.784144949113782,4.448841299793003,12.961793673323458
0.4518009501818097,3.780191978015378,4.45340324205167,12.985544193958262
0.4728149478646846,3.7759768792108903,4.457688807045254,13.008213720235833
0.49382894554755946,3.7715002692480746,4.46169690139849,13.029804563472165
0.5148429432304343,3.766762844354346,4.465426504681807,13.050319288449074
0.5358569409133092,3.7617653818199734,4.468876669229468,13.069760712850835
0.5568709385961841,3.756508741525939,4.472046519970907,13.088131906364577
0.5778849362790589,3.7509938676298487,4.47493525427522,13.105436189415109
0.5988989339619338,3.7452217904249547,4.477542141808708,13.12167713150366
0.6199129316448087,3.7391936283889176,4.479866524405411,13.136858549119191
0.6409269293276836,3.7329105904410125,4.481907815950574,13.150984503190017
0.6619409270105584,3.7263739784285597,4.483665502276968,13.164059296043012
0.6829549246934333,3.71958518986587,4.485139141074031,13.17608746783723
0.7039689223763081,3.7125457209517467,4.486328361809766,13.187073792438841
0.7249829200591831,3.705257169894706,4.4872328656653595,13.197023272704442
0.7459969177420579,3.6977212405785966,4.487852425482487,13.205941135140577
0.7670109154249327,3.689939746605326,4.488186885723272,13.213832823908369
0.7880249131078076,3.681914615755828,4.488236162442881,13.220703994143712
0.8090389107906825,3.6736478949156046,4.488000243274732,13.226560504565619
0.8300529084735574,3.665141755516855,4.487479187428316,13.231408409348031
0.8510669061564322,3.656398499555799,4.486673125699634,13.23525394923367
0.8720809038393071,3.64742056625119,4.485582260494231,13.238103541872436
0.893094901522182,3.6382105394183664,4.4842068658628795,13.239963771371709
0.9141088992050569,3.628771155642721,4.4825472875498935,13.240841377051044
0.9351228968879317,3.6191053133471667,4.48060394305412,13.240743241400093
0.9561368945708066,3.609216082860317,4.478377321702644,13.239676377245326
0.9771508922536815,3.599106717605831,4.4758679847372385,13.237647914138773
0.9981648899365564,3.588780666548745,4.473076565413596,13.234665083990219
1.0191788876194312,3.578241588052043,4.470003769113423,13.230735205973277
1.0401928853023061,3.567493365316101,4.466650373469431,13.225865670745236
1.0612068829851808,3.5565401235953913,4.463017228503289,13.220063924030555
1.0822208806680558,3.545386249410896,4.4591052567766205,13.213337449628195
1.1032348783509307,3.534036412003246,4.454915453555111,13.205693751913683
1.1242488760338056,3.522495587300584,4.450448886985795,13.19714033791726
1.1452628737166803,3.5107690847064417,4.445706698287622,13.187684699070182
1.1662768713995553,3.498862577046028,4.440690101955374,13.17733429272137
1.1872908690824302,3.4867821340437537,4.435400385977026,13.166096523536332
1.2083048667653051,3.4745342597390527,4.429838912064638,13.153978724899241
1.2293188644481798,3.4621259342802304,4.424007115898872,13.140988140446959
1.2503328621310548,3.4495646605638934,4.417906507387225,13.127131905870597
1.2713468598139297,3.4368585162070207,4.411538670936063,13.112417031125407
1.2923608574968046,3.424016211343719,4.404905265736562,13.09685038319353
1.3133748551796793,3.4110471527214563,4.398008026064619,13.08043866954576
1.3343888528625543,3.397961514520732,4.390848761594843,13.063188422448391
1.3554028505454292,3.384770316222772,4.3834293577286845,13.045105984258724
1.376416848228304,3.3714855076817005,4.37575177593679,13.026197493848313
1.3974308459111788,3.3581200612942546,4.367818054115643,13.006468874286153
1.4184448435940538,3.344688070767734,4.359630306958546,12.98592582190497
1.4394588412769287,3.3312048554231932,4.351190726341,12.964573796862622
1.4604728389598034,3.3176870681852466,4.342501581720497,12.942418015297417
1.4814868366426783,3.304152804344564,4.33356522055078,12.9194634431611
1.5025008343255533,3.2906217067734835,4.3243840687105255,12.895714791796811
1.5235148320084282,3.2771150614746523,4.314960630946489,12.871176515311285
1.544528829691303,3.26365587511372,4.305297491331034,12.845852809771968
1.5655428273741778,3.250268923544012,4.295397313734012,12.819747614240082
1.5865568250570528,3.2369807573708,4.28526284230891,12.7928646136312
1.6075708227399277,3.2238196475565792,4.27489690199313,12.76520724337529
1.6285848204228024,3.21081545135743,4.264302399022289,12.73677869582925
1.6495988181056773,3.197999377168012,4.25348232145833,12.707581928376808
1.6706128157885523,3.185403627066004,4.242439739731256,12.677619673133867
1.691626813471427,3.1730608991251996,4.231177807194193,12.646894448161868
1.712640811154302,3.1610037390874837,4.219699760691511,12.615408570078198
1.7336548088371768,3.149263743623443,4.208008921139614,12.583164167941016
1.7546688065200517,3.1378706352457675,4.196108694120011,12.550163198276246
1.7756828042029265,3.1268512506865296,4.18400257048418,12.5164074611072
1.7966968018858014,3.116228507178988,4.171694126969699,12.481898616842065
1.8177107995686763,3.106020429916559,4.159187026827027,12.446638203871698
1.8387247972515512,3.0962393335237213,4.146485020456253,12.410627656729284
1.859738794934426,3.0868912460140217,4.13359194605306,12.37386832466468
1.8807527926173009,3.0779756435099035,4.120511730263022,12.336361490489441
1.9017667903001758,3.069485530134043,4.1072483888433124,12.298108389553295
1.9227807879830507,3.0614078562021767,4.093806027330748,12.2591102287191
1.9437947856659255,3.0537242277933467,4.08018884171502,12.219368205210877
1.9648087833488004,3.046411830230441,4.06640111911582,12.178883525218113
1.9858227810316753,3.039444472305064,4.052447238462464,12.137657422148845
2.00683677871455,3.032793658285198,4.0383316711744515,12.09569117443391
2.027850776397425,3.026429608002013,4.024058981841298,12.052986122795133
2.0488647740803,3.020322166465524,4.0096338288997835,12.009543686900455
2.069878771763175,3.0144415679851684,3.9950609653065983,11.965365381339506
2.0908927694460497,3.008759041267505,3.980345239204242,11.92045283086312
2.1119067671289247,3.0032472588189947,3.9654915945777818,11.874807784840227
2.132920764811799,2.9978806453223457,3.950505071899917,11.828432130894733
2.153934762494674,2.992635565863522,3.9353908087615874,11.781327907693814
2.174948760177549,2.987490417023393,3.9201540404851394,11.733497316867199
2.195962757860424,2.9824256431684595,3.9048001007168187,11.684942734044307
2.216976755543299,2.977423697924769,3.8893344219951493,11.635666719002966
2.237990753226174,2.9724689676912064,3.8737625362914683,11.585672024929254
2.2590047509090487,2.967547670758238,3.858090075518629,11.534961606793306
2.280018748591923,2.9626477425181674,3.842322772003621,11.483538628850425
2.301032746274798,2.957758714572501,3.82646645891953,11.431406471280605
2.322046743957673,2.9528715933267535,3.8105270706719856,11.37856873598277
2.343060741640548,2.9479787419038974,3.794510643234896,11.325029251542494
2.364074739323423,2.9430737678562364,3.778423314429972,11.27079207739401
2.385088737006298,2.9381514181476267,3.7622713241441614,11.215861507198635
2.406102734689173,2.933207482147442,3.7460610144787907,11.160242071462855
2.4271167323720477,2.9282387028639536,3.729798829823839,11.103938539419689
2.448130730054922,2.923242696296012,3.7134913168503845,11.04695592019733
2.469144727737797,2.9182178785556157,3.6971451244138818,10.98929946329881
2.490158725420672,2.91316340027684,3.6807670033605775,10.930974658416142
2.511172723103547,2.908079087752609,3.664363806228902,10.871987234601823
2.532186720786422,2.902965390210737,3.6479424868373487,10.812343158819848
2.553200718469297,2.8978233326400566,3.6315100997499172,10.752048633897521
2.574214716152172,2.892654473595813,3.6150737996097906,10.6911100958985
2.5952287138350463,2.8874608674434388,3.598640840331549,10.629534210936534
2.616242711517921,2.8822450305360934,3.5822185741418,10.567327871448391
2.637256709200796,2.877009910860317,3.5658144504577587,10.504498191943624
2.658270706883671,2.8717588607235185,3.5494360145929074,10.441052504247903
2.679284704566546,2.8664956120951044,3.5330909062785665,10.376998352255942
2.700298702249421,2.8612242542492043,3.516786857989824,10.312343486209391
2.721312699932296,2.8559492133902733,3.50053169306403,10.247095856514438
2.742326697615171,2.8506752339735724,3.4843333235997616,10.181263607113689
2.7633406952980453,2.8454073614602446,3.468199748123957,10.114855068426449
2.78435469298092,2.840150926271772,3.452139049014714,10.047878749871622
2.805368690663795,2.8349115287311073,3.4361593896671763,9.98034333198752
2.82638268834667,2.829695024797938,3.420269011389783,9.912257658163204
2.847396686029545,2.8245075124235886,3.4044762300182274,9.84363072599643
2.86841068371242,2.8193553183674287,3.38878943223451,9.774471678294004
2.889424681395295,2.81424498533121,3.3732170715786216,9.704789793731164
2.9104386790781693,2.809183259281222,3.35776766414067,9.63459447718769
2.9314526767610443,2.8041770768402987,3.342449783921582,9.563895249779616
2.952466674443919,2.7992335526430776,3.3272720578509785,9.492701738606765
2.973480672126794,2.7943599665584875,3.3122431604514024,9.421023666237897
2.994494669809669,2.7895637506935214,3.29737180813876,9.348870839956799
3.015508667492544,2.7848524761020013,3.2826667531496803,9.276253140794427
3.036522665175419,2.7802338391314554,3.268136777087455,9.20318051237401
3.057536662858294,2.77571564735051,3.2537906840793673,9.129662949597895
3.0785506605411683,2.7713058050084163,3.2396372935394484,9.055710487206788
3.0995646582240433,2.7670122979876033,3.2256854325321793,8.981333188243902
3.120578655906918,2.762843178219552,3.211943927734218,8.906541132458475
3.141592653589793,2.7588065475437524,3.19842159699301,8.831344404684794


==> data/duck/abstract-duck-any-cost-minimisers.csv <==
xS,yS,xF,yF,xR,yR
-2.749106900654331,2.7177973283202097,-2.360443980716532,2.9239028367281916,3.0988263168315133,4.23606797757136


==> data/duck/abstract-duck-any-orig-outlier1.csv <==
x,y
0.5,-0.16666666666666666
-1.730442497387663,-0.008153998885559371


==> data/duck/abstract-duck-any-orig-outlier2.csv <==
x,y
-0.125,-0.5
-1.9727590650225735,-1.2653668647301795


==> data/duck/abstract-duck-any-rotated-outlier1.csv <==
x,y
-0.3453216382677593,-0.39815919419479506
0.6546783617322407,1.601840805805205


==> data/duck/abstract-duck-any-rotated-outlier2.csv <==
x,y
-0.41410433721000717,0.3068266577464557
-0.41410433721000717,2.3068266577464556


==> data/duck/abstract-duck-any-rotated-outliers.csv <==
x,y
0.42231159931036655,0.36626890816437097
0.6546783617322407,1.601840805805205
-0.576291521395581,-0.30248833610352266
0.5576106243469158,0.03962816694527682
0.46193976625564337,-0.19134171618254486
0.36626890816437097,-0.42231159931036655
-0.3184334791187347,0.5377965408742773
-0.41410433721000717,2.3068266577464556
-0.5097751953012796,0.07585677461863402
-0.6054460533925521,-0.15511310850918764


==> data/duck/abstract-duck-centered.csv <==
x,y
-0.55,0.33333333333333337
0.45,-0.08333333333333331
0.45,-0.33333333333333337
-0.3,0.5833333333333334
-0.05,0.5833333333333334
0.2,0.5833333333333334
-0.425,-0.41666666666666663
-0.175,-0.41666666666666663
0.075,-0.41666666666666663
0.325,-0.41666666666666663


==> data/duck/abstract-duck-even-Result-F.csv <==
x,y
-0.5025255378425789,0.2448838169745541
-0.28251081506898407,1.678296417226647
0.5042265916950417,-0.4115418026625157
-0.2550901400893307,0.49742237628519054
-0.005103161557388291,0.4999739570638847
0.24488381697455408,0.5025255378425789
-0.36987730624052517,-0.5038013282319258
-1.959741569065803,-1.285435573438563
0.13009665082335947,-0.49869816667453765
0.3800836293553019,-0.49614658589584365


==> data/duck/abstract-duck-even-Result-S.csv <==
x,y
-0.5000000000035899,0.24999999999282002
-0.26536686475432003,1.681092398352096
0.5000000000059832,-0.41666666665948665
-0.25000000000718,0.49999999999641
-7.180012364057368e-12,0.49999999999999994
0.2499999999928199,0.5000000000035899
-0.3749999999928198,-0.5000000000053848
-1.9727590650044022,-1.265366864758508
0.12500000000718,-0.49999999999820494
0.3750000000071799,-0.499999999994615


==> data/duck/abstract-duck-even-Result-T.csv <==
x,y
-0.5000000000023348,0.24999999999533046
-0.2653668647458791,1.6810923983534285
0.5000000000038912,-0.4166666666619971
-0.25000000000466943,0.49999999999766515
-4.669444636414273e-12,0.49999999999999994
0.24999999999533054,0.5000000000023347
-0.37499999999533046,-0.5000000000035021
-1.9727590650107563,-1.2653668647486032
0.12500000000466946,-0.49999999999883254
0.37500000000466943,-0.4999999999964979


==> data/duck/abstract-duck-even-cost-data.csv <==
x,S,F,R
-3.141592653589793,2.7375325375983115,3.4349033289194093,9.216812739681266
-3.120578655906918,2.7241461823387487,3.417353797392957,9.131511502824788
-3.0995646582240433,2.710719040695421,3.3998806053301993,9.045724492900575
-3.0785506605411683,2.6972523737271916,3.382492711061454,8.95946489023587
-3.057536662858294,2.6837475482620032,3.36519917409059,8.87274579970898
-3.036522665175419,2.6702060384696016,3.3480091518560906,8.785580240886153
-3.015508667492544,2.6566294272303903,3.3309318961365992,8.697981138358951
-2.994494669809669,2.643019407316851,3.3139767490824403,8.609961312325074
-2.973480672126794,2.6293777824031435,3.297153138854659,8.52153346945588
-2.952466674443919,2.6157064679175743,3.280470574853279,8.432710194093644
-2.9314526767610443,2.6020074917516034,3.2639386425167904,8.343503939821051
-2.9104386790781693,2.5882829948380497,3.2475669976753334,8.253927021444456
-2.889424681395295,2.5745352316100405,3.2313653604406842,8.163991607431132
-2.86841068371242,2.560766570351233,3.2153435086169755,8.073709712838925
-2.847396686029545,2.5469794934466257,3.199511270617096,7.983093192774603
-2.82638268834667,2.533176597542289,3.183878517870954,7.8921537364146594
-2.805368690663795,2.5193605936211645,3.168455156713263,7.800902861619397
-2.78435469298092,2.505534307001038,3.1532511197402093,7.709351910167925
-2.7633406952980453,2.4917006772597157,3.138276356626324,7.6175120436381105
-2.742326697615171,2.477862758091375,3.1235408243950884,7.525394239951704
-2.721312699932296,2.4640237170970347,3.1090544771393187,7.433009290600842
-2.700298702249421,2.450186835511082,3.094827255190117,7.340367798567844
-2.679284704566546,2.436355507864815,3.0808690737361903,7.247480176945864
-2.658270706883671,2.4225332415869767,3.067189810898706,7.154356648263488
-2.637256709200796,2.408723656540344,3.053799295270347,7.061007244511885
-2.616242711517921,2.3949304844924915,3.0407072929311143,6.967441807868622
-2.5952287138350463,2.381157568517977,3.027923493957455,6.873669992107847
-2.574214716152172,2.367408862328305,3.0154574984455973,6.77970126468233
-2.553200718469297,2.353688429525181,3.0033188020744266,6.685544909458663
-2.532186720786422,2.3400004427717387,2.9915167812379173,6.591210030083122
-2.511172723103547,2.3263491828756058,2.980060677781844,6.496705553951999
-2.490158725420672,2.31273903777689,2.9689595833844096,6.402040236757031
-2.469144727737797,2.2991745014334053,2.958222423625243,6.307222667573405
-2.448130730054922,2.2856601725946972,2.947857941792152,6.212261274455358
-2.4271167323720477,2.2722007534557407,2.937874682479766,6.117164330502068
-2.406102734689173,2.258801048180449,2.9282809750388585,6.021939960354702
-2.385088737006298,2.245465961284527,2.919084916939623,5.92659614708407
-2.364074739323423,2.2322004958665183,2.9102943571163107,5.831140739427301
-2.343060741640548,2.2190097516753644,2.9019168793645136,5.735581459331288
-2.322046743957673,2.2058989230021986,2.8939597858657593,5.6399259097604135
-2.301032746274798,2.192873296383643,2.8864300809170764,5.544181582726248
-2.280018748591923,2.1799382481034133,2.8793344549455164,5.448355867497315
-2.2590047509090487,2.1670992414786663,2.8726792688894633,5.352456058947894
-2.237990753226174,2.1543618239172204,2.8664705390296015,5.256489366005923
-2.216976755543299,2.141731623731541,2.86071392235285,5.160462920161485
-2.195962757860424,2.129214346695271,2.8554147025321357,5.064383783998961
-2.174948760177549,2.1168157723280077,2.850577776603729,4.968258959717859
-2.153934762494674,2.1045417498941466,2.8462076424218314,4.872095397609266
-2.132920764811799,2.092398194101748,2.8423083869672676,4.775900004457157
-2.1119067671289247,2.080391080487775,2.8388836755834586,4.679679651835993
-2.0908927694460497,2.0685264404764436,2.835936742208356,4.583441184278469
-2.069878771763175,2.056810356098127,2.8334703806657404,4.4871914272897175
-2.0488647740803,2.0452489543569947,2.8314869370732816,4.3909371951866465
-2.027850776397425,2.0338484012365736,2.8299883034180238,4.294685298743619
-2.00683677871455,2.02261489533355,2.8289759123426537,4.198442552628065
-1.9858227810316753,2.011554661111555,2.828450733178082,4.102215782611976
-1.9648087833488004,2.000673941768172,2.828413269249494,4.006011832547571
-1.9437947856659255,2.010585147090585,2.8288635564744893,4.090816123085246
-1.9227807879830507,2.0222386400488825,2.829801163262956,4.187702453924726
-1.9017667903001758,2.0342566171325625,2.8312251917194042,4.284591022398143
-1.8807527926173009,2.0466288108250175,2.8331342801394253,4.381467504907308
-1.859738794934426,2.059344803200174,2.8355266067830693,4.4783176339234965
-1.8387247972515512,2.0723940505490046,2.838399894899247,4.575127205769344
-1.8177107995686763,2.08576590696692,2.841751418966893,4.6718820881375285
-1.7966968018858014,2.0994496468459616,2.8455780121107135,4.76856822734865
-1.7756828042029265,2.1134344862294894,2.8498760746419185,4.865171655351977
-1.7546688065200517,2.1277096029999853,2.8546415836675507,4.961678496473747
-1.7336548088371768,2.142264155882585,2.8598701037058727,5.058074973918715
-1.712640811154302,2.1570873022578376,2.8655567982399015,5.154347416031354
-1.691626813471427,2.1721682147871175,2.871696442136541,5.250482262323889
-1.6706128157885523,2.187496096862842,2.8782834348549824,5.34646606927881
-1.6495988181056773,2.2030601969034436,2.8853118143650516,5.442285515934014
-1.6285848204228024,2.21884982151966,2.8927752716940565,5.537927409258974
-1.6075708227399277,2.234854347584423,2.900667166019362,5.6333786893306455
-1.5865568250570528,2.2510632332433294,2.9089805402234266,5.728626434317809
-1.5655428273741778,2.267466027906505,2.917708136828288,5.823657865282679
-1.544528829691303,2.2840523812656555,2.9268424142274885,5.918460350808464
-1.5235148320084282,2.300812051382374,2.9363755631351016,6.013021411461394
-1.5025008343255533,2.3177349118952506,2.946299523173836,6.107328724095562
-1.4814868366426783,2.3348109583943284,2.9566059995270297,6.201370126008483
-1.4604728389598034,2.3520303140117984,2.9672864795827243,6.295133618955005
-1.4394588412769287,2.3693832342777155,2.9783322495017734,6.388607373026649
-1.4184448435940538,2.3868601112890317,2.989734410646074,6.481779730402954
-1.3974308459111788,2.404451477239382,3.001483895807422,6.574639208980806
-1.376416848228304,2.4221480073558745,3.0135714851821165,6.667174505887089
-1.3554028505454292,2.4399405222877566,3.025987822041218,6.759374500879204
-1.3343888528625543,2.4578199899902367,3.038723428051223,6.851228259637328
-1.3133748551796793,2.4757775271449893,3.0517687182048006,6.9427250369513445
-1.2923608574968046,2.493804400157012,3.065114015326095,7.033854279804544
-1.2713468598139297,2.511892025765578,3.0787495641198777,7.124605630355237
-1.2503328621310548,2.53003197130505,3.092665544738511,7.214968928816355
-1.2293188644481798,2.548215954649292,3.1068520858451483,7.304934216232113
-1.2083048667653051,2.5664358438714565,3.1212992771559604,7.394491737149665
-1.1872908690824302,2.5846836566489024,3.135997181448246,7.483631942182442
-1.1662768713995553,2.6029515594410757,3.150935846025155,7.57234549046072
-1.1452628737166803,2.621231866466282,3.1661053136313586,7.660623251963584
-1.1242488760338056,2.639517038501425,3.181495632817365,7.748456309725099
-1.1032348783509307,2.657799681527052,3.1970968677532303,7.835835961906193
-1.0822208806680558,2.6760725452382865,3.2128991074952324,7.922753723722105
-1.0612068829851808,2.6943285214406782,3.2288924747116057,8.0092013292139
-1.0401928853023061,2.7125606423483877,3.2450671338756916,8.095170732850915
-1.0191788876194312,2.7307620788007183,3.261413298936851,8.18065411094935
-0.9981648899365564,2.7489261384116004,3.2779212404812585,8.265643862890643
-0.9771508922536815,2.7670462636653412,3.294581292396152,8.35013261212153
-0.9561368945708066,2.7851160299707485,3.3113838580524466,8.434113206916019
-0.9351228968879317,2.803129143684593,3.328319416021615,8.51757872087777
-0.9141088992050569,2.8210794401143118,3.345378525343624,8.600522453159703
-0.893094901522182,2.8389608815088794,3.3625518303633823,8.682937928375928
-0.8720809038393071,2.8567675550458542,3.379830065153608,8.764818896179483
-0.8510669061564322,2.8744936708217566,3.3972040575423943,8.846159330477771
-0.8300529084735574,2.892133559852177,3.4146647327639164,8.92695342825611
-0.8090389107906825,2.909681672087253,3.432203116750772,9.007195607978435
-0.7880249131078076,2.9271325744475365,3.449810339086401,9.08688050753294
-0.7670109154249327,2.944480948884641,3.4674776356358668,9.166002981689559
-0.7459969177420579,2.961721590470504,3.485196350873008,9.244558099035181
-0.7249829200591831,2.9788494055186012,3.5029579399216577,9.322541138352184
-0.7039689223763081,2.995859409739993,3.520753970328226,9.399947584405545
-0.6829549246934333,3.0127467264366246,3.538576123582474,9.476773123104037
-0.6619409270105584,3.0295065847340017,3.5564161964028336,9.553013636001591
-0.6409269293276836,3.046134317854907,3.5742661018020407,9.628665194106032
-0.6199129316448087,3.0626253614356296,3.592117869948342,9.703724050963972
-0.5988989339619338,3.0789752518857885,3.609963648836891,9.778186634992913
-0.5778849362790589,3.095179624792683,3.6277957047853824,9.852049541034495
-0.5568709385961841,3.111234213370777,3.6456064227673224,9.925309521106277
-0.5358569409133092,3.1271348469568245,3.663388306595744,9.99796347433387
-0.5148429432304343,3.142877449550861,3.6811339789695308,10.070008436050252
-0.49382894554755946,3.158458038403228,3.698836181393917,10.141441566054967
-0.4728149478646846,3.1738727226475723,3.716487773986097,10.212260136032635
-0.4518009501818097,3.189117701979693,3.734081735176311,10.282461516137719
-0.43078695249893484,3.2041892653819883,3.7516111613141514,10.352043160760767
-0.40977295481605996,3.2190837898931366,3.7690692661892964,10.42100259350051
-0.3887589571331851,3.233797739422623,3.786449380475306,10.489337391375937
-0.3677449594503102,3.248327663609572,3.8037449511045742,10.557045168322864
-0.34673096176743534,3.262670196725384,3.8209495405820424,10.624123558030568
-0.32571696408456047,3.276822056619526,3.8380568262447414,10.690570196185211
-0.3047029664016856,3.2907800437078922,3.855060599473792,10.756382702198472
-0.2836889687188108,3.304541040003013,3.871954764865016,10.82155866051134
-0.2626749710359359,3.318102008185447,3.88873333936388,10.886095601574448
-0.241660973353061,3.331459990715646,3.9053904513700854,10.949990982617324
-0.22064697567018615,3.344612108985534,3.921920339816721,11.013242168329384
-0.19963297798731128,3.357555562509108,3.9383173532285194,11.07584641158495
-0.1786189803044364,3.3702876281512943,3.9545759487634204,11.137800834352838
-0.15760498262156153,3.382805659394339,3.9706906912412903,11.199102408938058
-0.13659098493868665,3.395107085640994,3.9866562521633484,11.259747939708344
-0.11557698725581178,3.4071894115537784,4.00246740872556,11.319734045461523
-0.09456298957293692,3.4190502164296053,4.0181190428289595,11.37905714259102
-0.07354899189006205,3.430687153609064,4.033606140089622,11.437713429205669
-0.05253499420718718,3.4420979499196838,4.048923788850768,11.495698870356627
-0.031520996524312304,3.4532804051525026,4.064067179199216,11.553009184518176
-0.010506998841437435,3.464232391571291,4.079031601988248,11.609639831460921
0.010506998841437435,3.474951853453808,4.093812447868704,11.665586001645023
0.031520996524312304,3.4854368066644703,4.108405206329952,11.720842607247992
0.05253499420718718,3.4956853382578355,4.122805464752222,11.775404274926391
0.07354899189006205,3.5056956061123627,4.137008907471615,11.829265340393597
0.09456298957293692,3.5154658385938755,4.151011314858968,11.882419844877145
0.11557698725581178,3.524994334248211,4.164808562413598,11.934861533499138
0.13659098493868665,3.5342794615225666,4.178396619872852,11.986583855602449
0.15760498262156153,3.5433196585150615,4.191771550338237,12.03757996702418
0.1786189803044364,3.552113432752034,4.204929509418838,12.087842734296451
0.19963297798731128,3.5606593609926835,4.217866744392599,12.137364740733783
0.22064697567018615,3.5689560890606074,4.230579593385972,12.186138294346193
0.241660973353061,3.577002331701849,4.243064484572352,12.234155437498167
0.2626749710359359,3.584796872469103,4.255317935389644,12.281407958216374
0.2836889687188108,3.592338563631687,4.267336551777217,12.327887403033424
0.3047029664016856,3.599626326110979,4.2791170274324895,12.373585091241514
0.32571696408456047,3.606659149440955,4.290656143087271,12.418492130418723
0.34673096176743534,3.6134360917535635,4.3019507658039835,12.462599433081886
0.3677449594503102,3.619956279788617,4.312997848291807,12.505897734313821
0.3887589571331851,3.626218908927891,4.323794428242782,12.548377610208805
0.40977295481605996,3.6322232432532027,4.334337627687839,12.590029496978747
0.43078695249893484,3.637968615628145,4.344624652372707,12.630843710563598
0.4518009501818097,3.6434544278032464,4.354652791153613,12.670810466592346
0.4728149478646846,3.6486801505442337,4.3644194154126845,12.709919900546069
0.49382894554755946,3.6536453237831847,4.373921978492902,12.748162087981147
0.5148429432304343,3.658349556792208,4.38315801515247,12.785527064678885
0.5358569409133092,3.662792528379443,4.392125141038446,12.822004846597137
0.5568709385961841,3.666973987106975,4.400821052179425,12.857585449509811
0.5778849362790589,3.670893751530389,4.409243524497122,12.892258908231128
0.5988989339619338,3.6745517104595864,4.4173904133366335,12.926015295332897
0.6199129316448087,3.677947823240447,4.425259653015167,12.95884473927462
0.6409269293276836,3.681082120056928,4.432849256389051,12.990737441877961
0.6619409270105584,3.683954702253091,4.4401573144387845,13.021683695088404
0.6829549246934333,3.6865657426745417,4.447181995871919,13.051673896977977
0.7039689223763081,3.6889154860286504,4.45392154674356,13.080698566953536
0.7249829200591831,3.691004249262911,4.460374290094255,13.1087483601449
0.7459969177420579,3.692832421960656,4.466538625605074,13.135814080956546
0.7670109154249327,3.6944004667532724,4.472413029269635,13.161886695774832
0.7880249131078076,3.6957089197479993,4.477996053082908,13.186957344830647
0.8090389107906825,3.6967583909701585,4.483286324746553,13.211017353223998
0.8300529084735574,3.6975495648186945,4.488282547390617,13.23405824112336
0.8510669061564322,3.698083200533589,4.492983499311393,13.256071733157675
0.8720809038393071,3.6983601326736735,4.49738803372524,13.277049767023415
0.893094901522182,3.698381271603125,4.5014950785382135,13.296984501332947
0.9141088992050569,3.6981476039847396,4.5053036361313055,13.315868322733344
0.9351228968879317,3.6976601932778634,4.5088127831611615,13.333693852327261
0.9561368945708066,3.6969201802386005,4.512021670376097,13.350453951429271
0.9771508922536815,3.695928783419717,4.514929522447298,13.36614172669233
0.9981648899365564,3.694687299667254,4.517535637815045,13.380750534639724
1.0191788876194312,3.6931971046107006,4.519839388549859,13.394273985638348
1.0401928853023061,3.691459653143088,4.521840220228458,13.406705947348987
1.0612068829851808,3.6894764798871345,4.523537651824405,13.418040547689008
1.0822208806680558,3.6872491996430723,4.524931275613383,13.42827217734214
1.1032348783509307,3.6847795078134205,4.526020757093003,13.437395491849312
1.1242488760338056,3.682069180799507,4.526805834917084,13.445405413313296
1.1452628737166803,3.6791200763640455,4.527286320844349,13.452297131748786
1.1662768713995553,3.6759341339535476,4.527462099701499,13.45806610610821
1.1872908690824302,3.6725133749738617,4.527333129360633,13.462708065012201
1.2083048667653051,3.66885990301147,4.526899440730983,13.466219007212038
1.2293188644481798,3.6649759039926617,4.526161137764973,13.468595201810087
1.2503328621310548,3.6608636462719972,4.52511839747861,13.46983318826255
1.2713468598139297,3.656525480640888,4.5237714699861975,13.46992977618737
1.2923608574968046,3.6519638402463857,4.522120678549431,13.46888204499874
1.3133748551796793,3.6471812404096675,4.520166419640903,13.466687343387976
1.3343888528625543,3.642180278332914,4.51790916302206,13.463343288669282
1.3554028505454292,3.6369636326826678,4.515349451835701,13.45884776600735
1.376416848228304,3.6315340630370168,4.512487902713067,13.453198927542589
1.3974308459111788,3.6258944091833034,4.509325205895633,13.446395191428227
1.4184448435940538,3.620047590252403,4.505862125371666,13.438435240792579
1.4394588412769287,3.613996603675017,4.502099499027717,13.429318022638348
1.4604728389598034,3.607744523944918,4.498038238815091,13.419042746689897
1.4814868366426783,3.601294501173548,4.493679330931498,13.407608884198183
1.5025008343255533,3.5946497594200966,4.489023836017972,13.39501616671228
1.5235148320084282,3.5878135947808656,4.484072889371246,13.381264584825221
1.544528829691303,3.5807893732216427,4.4788277011717135,13.366354386901227
1.5655428273741778,3.573580528136911,4.4732895567271616,13.350286077790384
1.5865568250570528,3.566190557619882,4.4674598167324575,13.333060417536187
1.6075708227399277,3.5586230214279597,4.461339917545355,13.314678420080506
1.6285848204228024,3.550881537628831,4.454931371478624,13.295141351969997
1.6495988181056773,3.542969778913548,4.448235767108705,13.27445073106714
1.6706128157885523,3.5348914685641843,4.4412547696010805,13.252608325268698
1.691626813471427,3.5266503760654166,4.433990121052589,13.229616151233627
1.712640811154302,3.5182503123513684,4.426443640850872,13.205476473122072
1.7336548088371768,3.5096951246815578,4.4186172260512,13.180191801346504
1.7546688065200517,3.5009886911425743,4.410512851770857,13.15376489133558
1.7756828042029265,3.4921349147754803,4.402132571601347,13.126198742310937
1.7966968018858014,3.4831377173325095,4.393478518038594,13.097496596076544
1.8177107995686763,3.474001032670897,4.3845529029313965,13.067661935819997
1.8387247972515512,3.464728799796104,4.3753580179483045,13.03669848492466
1.859738794934426,3.4553249555716667,4.36589623506317,13.00461020579112
1.8807527926173009,3.445793427118118,4.356170007059534,12.971401298666246
1.9017667903001758,3.4361381239289903,4.346181868054066,12.937076200477545
1.9227807879830507,3.4263629297376217,4.335934434039222,12.901639583670402
1.9437947856659255,3.4164716941743727,4.3254304034453,12.865096355045226
1.9648087833488004,3.4064682242597453,4.314672557722021,12.8274516545914
1.9858227810316753,3.3963562757846635,4.303663761939806,12.78871085431445
2.00683677871455,3.386139544634821,4.292406965410808,12.7488795570526
2.027850776397425,3.3758216581210823,4.280905202329836,12.707963595278517
2.0488647740803,3.3654061663827624,4.269161592435188,12.66596902988179
2.069878771763175,3.3548965339345407,4.257179341689434,12.622902148927256
2.0908927694460497,3.34429613143106,4.244961742980141,12.57876946638411
2.1119067671289247,3.333608227725504,4.232512176840488,12.533577720820235
2.132920764811799,3.3228359822996856,4.219834112189644,12.487333874056075
2.153934762494674,3.3119824381431506,4.206931107092822,12.440045109771832
2.174948760177549,3.3010505151576197,4.193806809540743,12.39171883206163
2.195962757860424,3.2900430041603332,4.180464958248287,12.342362663927846
2.216976755543299,3.2789625615561193,4.166909383471979,12.291984445708552
2.237990753226174,3.26781170474249,4.153144007845922,12.24059223343066
2.2590047509090487,3.2565928083055735,4.139172847235671,12.18819429708108
2.280018748591923,3.2453081010568234,4.125000011609485,12.134799118787866
2.301032746274798,3.2339596639515324,4.11062970592628,12.080415390903047
2.322046743957673,3.2225494289203582,4.096066231039521,12.025052013978568
2.343060741640548,3.2110791786345145,4.081313984616127,11.968718094626437
2.364074739323423,3.199550547214168,4.0663774620694095,11.911422943254003
2.385088737006298,3.1879650218783775,4.051261257504874,11.853176071664993
2.406102734689173,3.176323945523419,4.035970064677595,11.793987190516756
2.4271167323720477,3.1646285202053934,4.020508677959707,11.73386620662398
2.448130730054922,3.1528798114923005,4.004881993316398,11.672823220099009
2.469144727737797,3.1410787536408855,3.9890950092885826,11.610868521318777
2.490158725420672,3.1292261555446204,3.973152827980285,11.54801258770831
2.511172723103547,3.11732270739126,3.9570606560484864,11.484266080330777
2.532186720786422,3.105368987961751,3.940823805693027,11.419639840274057
2.553200718469297,3.093365472496993,3.924447695643874,11.354144884823965
2.574214716152172,3.081312541055011,3.9079378521428256,11.287792403414423
2.5952287138350463,3.0692104872785984,3.8912999099164396,11.220593753345147
2.616242711517921,3.057059527492373,3.874539613136686,11.152560455257735
2.637256709200796,3.0448598100484765,3.8576628163655227,11.08370418836151
2.658270706883671,3.0326114248415847,3.840675485479233,11.014036785400974
2.679284704566546,3.020314412916565,3.8235836985680596,10.943570227357375
2.700298702249421,3.0079687760957756,3.8063936468062516,10.872316637877695
2.721312699932296,2.995574486557468,3.789111635287298,10.800288277425052
2.742326697615171,2.983131496301989,3.771744083818671,10.727497537145743
2.7633406952980453,2.970639746448201,3.754297527670009,10.653956932449065
2.78435469298092,2.9580991763086657,3.736778618268165,10.579679096297346
2.805368690663795,2.945509732198497,3.7191941238321493,10.504676772205059
2.82638268834667,2.932871375939159,3.7015509299404146,10.42896280694726
2.847396686029545,2.920184093024978,3.6838560400224964,10.352550142979359
2.86841068371242,2.907447900426254,3.6661165757664236,10.275451810571896
2.889424681395295,2.8946628540088972,3.648339777432819,10.197680919665915
2.9104386790781693,2.881829055556151,3.6305330040659975,10.119250651456547
2.9314526767610443,2.868946659383197,3.6127037335918164,10.040174249714513
2.952466674443919,2.856015878540243,3.5948595627914055,9.960465011857462
2.973480672126794,2.8430369906040673,3.5770082071393383,9.88013627978539
2.994494669809669,2.8300103430617964,3.559157500494144,9.799201430496701
3.015508667492544,2.816936358294095,3.541315394628473,9.717673866503967
3.036522665175419,2.8038155381678105,3.5234899585855906,9.635567006070799
3.057536662858294,2.7906484682505157,3.5056893778482694,9.552894273293829
3.0785506605411683,2.7774358216613795,3.487921953305519,9.469669088056074
3.0995646582240433,2.764178362574312,3.4701961000020325,9.385904855880526
3.120578655906918,2.7508769493905105,3.452520345654624,9.301614957714948
3.141592653589793,2.7375325375983115,3.4349033289194097,9.216812739681268


==> data/duck/abstract-duck-even-cost-minimisers.csv <==
xS,yS,xF,yF,xR,yR
-1.963495408507981,2.0000000000073643,-1.9737019088138368,2.828369584930479,3.0988263168315133,4.000000000042748


==> data/duck/abstract-duck-even-orig-outlier1.csv <==
x,y
0.5,-0.16666666666666666
-0.26536686473017945,1.6810923983559067


==> data/duck/abstract-duck-even-orig-outlier2.csv <==
x,y
-0.125,-0.5
-1.9727590650225735,-1.2653668647301795


==> data/duck/abstract-duck-even-rotated-outlier1.csv <==
x,y
-0.3453216382677593,-0.39815919419479506
1.6546783617322407,-0.39815919419479506


==> data/duck/abstract-duck-even-rotated-outlier2.csv <==
x,y
-0.41410433721000717,0.3068266577464557
-0.41410433721000717,2.3068266577464556


==> data/duck/abstract-duck-even-rotated-outliers.csv <==
x,y
0.42231159931036655,0.36626890816437097
1.6546783617322407,-0.39815919419479506
-0.576291521395581,-0.30248833610352266
0.5576106243469158,0.03962816694527682
0.46193976625564337,-0.19134171618254486
0.36626890816437097,-0.42231159931036655
-0.3184334791187347,0.5377965408742773
-0.41410433721000717,2.3068266577464556
-0.5097751953012796,0.07585677461863402
-0.6054460533925521,-0.15511310850918764


==> data/duck/abstract-duck-orig.csv <==
x,y
-0.5,0.25
0.5,-0.16666666666666666
0.5,-0.4166666666666667
-0.25,0.5
0.0,0.5
0.25,0.5
-0.375,-0.5
-0.125,-0.5
0.125,-0.5
0.375,-0.5


==> data/duck/abstract-duck-orth-Result-F.csv <==
x,y
-0.5269537806296279,0.18660041018213702
0.023286734126901694,0.7658930925762172
0.5474541753316752,-0.3520014730409895
-0.30960277839442,0.4654525965234864
-0.061501184106141416,0.4962031885765572
0.18660041018213716,0.526953780629628
-0.31065120732627644,-0.5423290766561634
-1.802135555695854,-1.4984121829064985
0.18555198125028075,-0.48082789255002184
0.4336535755385594,-0.4500773004969512


==> data/duck/abstract-duck-orth-Result-S.csv <==
x,y
-0.5461159466641407,0.11940424112706176
-0.07244173864369696,0.7628149813319985
0.5870902752521429,-0.2809557257211075
-0.3652502126550754,0.42319296090013375
-0.12292298576400683,0.4846544537821372
0.11940424112706177,0.5461159466641405
-0.24056785457259602,-0.5768466931051421
-1.6011275880056026,-1.7115262422508113
0.24408659920954112,-0.4539237073411354
0.48641382610060974,-0.39246221445913215


==> data/duck/abstract-duck-orth-Result-T.csv <==
x,y
-0.4999999999943157,0.2500000000113685
0.11731656765212721,0.7572128658419527
0.4999999999905262,-0.4166666666780352
-0.24999999998863137,0.5000000000056842
1.1368643499803036e-11,0.5
0.25000000001136863,0.49999999999431577
-0.3750000000113686,-0.49999999999147354
-1.9727590650513445,-1.2653668646853247
0.12499999998863136,-0.5000000000028421
0.37499999998863137,-0.5000000000085264


==> data/duck/abstract-duck-orth-cost-data.csv <==
x,S,F,R
-3.141592653589793,2.412707657458801,2.9136238871132902,8.274755006395813
-3.120578655906918,2.398285510492454,2.891741151735378,8.187279706030232
-3.0995646582240433,2.3838422697495667,2.8699667672856655,8.099359421997756
-3.0785506605411683,2.369385441594689,2.8483129435112136,8.011007631862544
-3.057536662858294,2.354923029643307,2.8267921221362826,7.922237718537083
-3.036522665175419,2.340463556609455,2.8054169758841874,7.833062960433298
-3.015508667492544,2.3260160876206224,2.784200406780839,7.74349652180614
-2.994494669809669,2.31159025497485,2.7631555436676,7.653551443332693
-2.973480672126794,2.297196284287891,2.742295738847616,7.563240632970123
-2.952466674443919,2.2828450219447616,2.721634563786532,7.4725768571355164
-2.9314526767610443,2.268547963728902,2.7011858037856444,7.381572732250239
-2.9104386790781693,2.254317284452301,2.68096345154308,7.290240716690311
-2.889424681395295,2.2401658683499153,2.6609816995167597,7.198593103183113
-2.86841068371242,2.2261073399301234,2.641254931001682,7.106642011688829
-2.847396686029545,2.212156094888705,2.6217977098337153,7.014399382802993
-2.82638268834667,2.1983273305953355,2.6026247686326247,6.921876971713861
-2.805368690663795,2.1846370755481677,2.583750995498764,6.829086342745482
-2.78435469298092,2.1711022170629293,2.5651914190807603,6.736038864514114
-2.7633406952980453,2.157740526318188,2.5469611919358286,6.642745705722012
-2.742326697615171,2.1445706797189232,2.5290755721102314,6.549217831608818
-2.721312699932296,2.1316122753684454,2.511549902874975,6.455466001076759
-2.700298702249421,2.1188858432576394,2.494399590561214,6.361500764501565
-2.679284704566546,2.1064128475963346,2.4776400804512204,6.267332462236648
-2.658270706883671,2.0942156795324776,2.461286830694171,6.172971223813647
-2.637256709200796,2.082317638341719,2.4453552842315744,6.078426967837914
-2.616242711517921,2.070742899037346,2.4298608387348364,5.983709402573062
-2.5952287138350463,2.059516464265635,2.4148188145773464,5.888828027204278
-2.574214716152172,2.048664098335279,2.400244420885401,5.793792133765854
-2.553200718469297,2.0382122413046133,2.3861527197361974,5.698610809714269
-2.532186720786422,2.0281879012412136,2.372558588596874,5.603292941124311
-2.511172723103547,2.0186185230985805,2.3594766811257797,5.507847216482078
-2.490158725420672,2.0095318331444116,2.3469213864856613,5.412282131045457
-2.469144727737797,2.000955658537861,2.3349067873477076,5.316605991739649
-2.448130730054922,1.9929177224921093,2.3234466167950063,5.220826922552729
-2.4271167323720477,1.985445416461917,2.312554214363383,5.124952870394059
-2.406102734689173,1.9785655519337524,2.302242481486159,5.028991611376405
-2.385088737006298,1.9723040956184543,2.2925238366364895,4.932950757481387
-2.364074739323423,1.9666858930824358,2.2834101704858707,4.836837763566673
-2.343060741640548,1.9617343870145874,2.2749128014194335,4.740659934672889
-2.322046743957673,1.957471337311939,2.26704243176707,4.64442443358786
-2.301032746274798,1.9539165508748826,2.259809105123552,4.548138288626061
-2.280018748591923,1.9510876293390356,2.2532221651399533,4.451808401581619
-2.2590047509090487,1.9489997428646353,2.2472902161723383,4.355441555814071
-2.237990753226174,1.9476654375192357,2.2420210861713064,4.259044424427253
-2.216976755543299,1.9470944827320398,2.237421792187334,4.162623578503168
-2.195962757860424,1.9472937638217551,2.2334985088516386,4.066185495354324
-2.174948760177549,1.948267222801111,2.2302565401705547,3.9697365667599933
-2.153934762494674,1.9500158486708081,2.2277002949433022,3.873283107153961
-2.132920764811799,1.9525377163833797,2.225833266078822,3.7768313617335267
-2.1119067671289247,1.955828071734365,2.2246580140476637,3.680387514461982
-2.0908927694460497,1.959879457759308,2.22417615466033,3.583957695939195
-2.069878771763175,1.964681876884825,2.224388351314932,3.487547991117547
-2.0488647740803,1.970222982165043,2.2252943118054165,3.391164446842931
-2.027850776397425,1.9764882904526937,2.226892789728081,3.2948130792032266
-2.00683677871455,1.9834614102887977,2.229181590469749,3.1984998806691496
-1.9858227810316753,1.9911242775953646,2.2321575817069763,3.102230827014961
-1.9648087833488004,1.9994573928488992,2.2358167082931795,3.0060118840089856
-1.9437947856659255,2.0084400542148213,2.2401540113607274,3.0908275658540147
-1.9227807879830507,2.0180505820494266,2.2451636514187956,3.187750737170579
-1.9017667903001758,2.028266531149321,2.2508389351861107,3.2847006313242937
-1.8807527926173009,2.0390648880837325,2.257172345861299,3.381661931622188
-1.859738794934426,2.0504222518334325,2.2641555765030303,3.4786193480893717
-1.8387247972515512,2.062314996747997,2.2717795661679023,3.575557625049025
-1.8177107995686763,2.0747194175019525,2.2800345384362575,3.6724615484641516
-1.7966968018858014,2.0876118562736146,2.288910041944939,3.76931595304773
-1.7756828042029265,2.100968812791065,2.298394992541217,3.866105729149659
-1.7546688065200517,2.114767038197241,2.3084777166734534,3.9628158294304603
-1.7336548088371768,2.1289836138941016,2.3191459956411924,4.059431275333296
-1.712640811154302,2.1435960166498425,2.330387110339579,4.155937163367302
-1.691626813471427,2.158582171308731,2.3421878861498664,4.25231867121673
-1.6706128157885523,2.1739204924455513,2.354534737648482,4.348561063691724
-1.6495988181056773,2.18958991626917,2.3674137128309978,4.444649698538017
-1.6285848204228024,2.205569924014024,2.380810536573729,4.540570032124115
-1.6075708227399277,2.221840557974092,2.394710653083742,4.636307625026011
-1.5865568250570528,2.2383824312388003,2.409099267117249,4.731848147530834
-1.5655428273741778,2.2551767320904244,2.4239613837759335,4.827177385082349
-1.544528829691303,2.272205223922288,2.4392818467202417,4.922281243692745
-1.5235148320084282,2.289450241439797,2.45504537466749,5.017145755346831
-1.5025008343255533,2.3068946838140647,2.4712365960704203,5.111757083426584
-1.4814868366426783,2.324522005372225,2.487840081898152,5.206101528185828
-1.4604728389598034,2.3423162043300096,2.504840376466165,5.300165532307119
-1.4394588412769287,2.360261810001191,2.5222220262846373,5.393935686575181
-1.4184448435940538,2.3783438688550063,2.539969606915171,5.487398735703935
-1.3974308459111788,2.396547929736398,2.5580677478444724,5.580541584357094
-1.376416848228304,2.4148600285143216,2.5765011553999475,5.673351303405683
-1.3554028505454292,2.4332666723801184,2.5952546337463818,5.765815136469515
-1.3343888528625543,2.451754823980334,2.6143131040150647,5.857920506793931
-1.3133748551796793,2.470311885535878,2.633661621626838,5.949655024517861
-1.2923608574968046,2.4889256830714874,2.6532853918788213,6.041006494394659
-1.2713468598139297,2.507584450855621,2.673169783871089,6.131962924033237
-1.2503328621310548,2.5262768161305114,2.6933003428544637,6.222512532733924
-1.2293188644481798,2.54499178419492,2.7136628010840345,6.312643761001235
-1.2083048667653051,2.5637187238875656,2.7342430872651455,6.402345280824493
-1.1872908690824302,2.5824473535069736,2.7550273346795837,6.491606006827185
-1.1662768713995553,2.60116772719331,2.7760018880796546,6.580415108397
-1.1452628737166803,2.619870221789224,2.7971533094369723,6.668762022921105
-1.1242488760338056,2.638545524189751,2.818468382631141,6.7566364702651756
-1.1032348783509307,2.657184619185523,2.8399341171613006,6.84402846865053
-1.0822208806680558,2.675778777798853,2.861537750960778,6.930928352101123
-1.0612068829851808,2.6943195461084546,2.883266752391992,7.017326789651745
-1.0401928853023061,2.7127987345555344,2.90510882149535,7.103214806530233
-1.0191788876194312,2.731208407721594,2.9270518905622582,7.188583807550153
-0.9981648899365564,2.7495408745664367,2.9490841240986234,7.273425602976089
-0.9771508922536815,2.7677886791134685,2.9711939182413794,7.35773243715146
-0.9561368945708066,2.7859445915683647,2.99336989968673,7.44149702020813
-0.9351228968879317,2.8040015998564685,3.0156009241849437,7.524712563207697
-0.9141088992050569,2.821952901563814,3.037876074652765,7.607372817095415
-0.893094901522182,2.8397918962664654,3.0601846589508477,7.689472115877835
-0.8720809038393071,2.8575121782327453,3.082516207369978,7.771005424462695
-0.8510669061564322,2.8751075294830484,3.10486046986649,7.851968391621635
-0.8300529084735574,2.892571913192076,3.1272074130839127,7.932357408549101
-0.8090389107906825,2.909899467418645,3.149547217194816,8.012169673489227
-0.7880249131078076,2.9270844991485303,3.171870272593785,8.091403262879034
-0.7670109154249327,2.9441214786362093,3.194167176469724,8.170057209401694
-0.7459969177420579,2.961005034031832,3.2164287292829834,8.248131587244552
-0.7249829200591831,2.9777299462801743,3.2386459311703923,8.325627604696743
-0.7039689223763081,2.99429114427884,3.260809978298956,8.402547703978556
-0.6829549246934333,3.0106837002834563,3.2829122591868374,8.478895667842563
-0.6619409270105584,3.0269028255481327,3.30494435100827,8.554676731991401
-0.6409269293276836,3.0429438661899155,3.326898015897209,8.629897701679814
-0.6199129316448087,3.0588022992665183,3.3487651972628383,8.704567069964877
-0.5988989339619338,3.0744737290570523,3.3705380161285077,8.778695133891317
-0.5778849362790589,3.089953883535993,3.39220876750424,8.852294103405466
-0.5568709385961841,3.105238611031083,3.413769916801653,8.925378195951337
-0.5358569409133092,3.120323877056318,3.435214096298957,8.997963707514476
-0.5148429432304343,3.1352057613116178,3.456534101662592,9.070069048394057
-0.49382894554755946,3.1498804548412105,3.47772288853112,9.14171472933405
-0.4728149478646846,3.164344257343166,3.498773569166058,9.212923281082633
-0.4518009501818097,3.178593574622922,3.5196794091735777,9.283719088385473
-0.43078695249893484,3.192624916184028,3.540433824300251,9.354128118447283
-0.40977295481605996,3.206434892949686,3.5610303773053684,9.424177524792476
-0.3887589571331851,3.2200202151090425,3.5814627749118064,9.493895111113005
-0.3677449594503102,3.233377690082515,3.6017248648368603,9.563308646969778
-0.34673096176743534,3.246504220600748,3.6218106329040363,9.632445038683121
-0.32571696408456047,3.259396802892123,3.6417142002363576,9.701329374336082
-0.3047029664016856,3.272052524974044,3.661429820531394,9.769983880444334
-0.2836889687188108,3.284468565043481,3.680951877417903,9.838426847193992
-0.2626749710359359,3.2966421899625566,3.700274881893686,9.906671595726635
-0.241660973353061,3.3085707538352094,3.7193934698440225,9.974725570663718
-0.22064697567018615,3.3202516966712086,3.7383023996398457,10.042589640244909
-0.19963297798731128,3.3316825431340527,3.756996549814611,10.110257673138541
-0.1786189803044364,3.342860901369497,3.7754709168186977,10.177716435924415
-0.15760498262156153,3.353784461911703,3.7937206128500085,10.24494582219161
-0.13659098493868665,3.364450996664175,3.811740863759351,10.311919389089411
-0.11557698725581178,3.374858357952898,3.829527007029093,10.378605146554722
-0.09456298957293692,3.3850044776492623,3.847074489823487,10.444966523579179
-0.07354899189006205,3.39488736636054,3.8643788671090307,10.510963427409305
-0.05253499420718718,3.4045051126859183,3.881435799843165,10.576553315128212
-0.031520996524312304,3.4138558825361915,3.8982410532295906,10.64169220988442
-0.010506998841437435,3.422937918515466,3.914790495038464,10.706335612137412
0.010506998841437435,3.4317495393633477,3.9310800939896993,10.770439275718225
0.031520996524312304,3.4402891394562714,3.947105918197642,10.833959836176021
0.05253499420718718,3.4485551883667895,3.9628641336753367,10.896855292962499
0.07354899189006205,3.456546230479783,3.9783510028966633,10.959085356840072
0.09456298957293692,3.4642608846647445,3.993562883414597,11.020611679705816
0.11557698725581178,3.4716978440033843,4.0084962265339,11.081397986518471
0.13659098493868665,3.4788558755720094,4.023147576036554,11.141410129097954
0.15760498262156153,3.4857338202782584,4.037513566958279,11.20061608009636
0.1786189803044364,3.492330592751911,4.051590924414528,11.258985883125922
0.19963297798731128,3.498645181289653,4.06537646247436,11.316491572395268
0.22064697567018615,3.504676647853815,4.078867083080647,11.373107072595975
0.241660973353061,3.5104241281252673,4.092059775015104,11.428808087399466
0.2626749710359359,3.5158868316107674,4.104951612906668,11.483571982866701
0.2836889687188108,3.5210640418052446,4.117539756281789,11.537377670367691
0.3047029664016856,3.525955116409609,4.129821448655262,11.590205492239852
0.32571696408456047,3.5305594876048723,4.1417940166602305,11.642037112347133
0.34673096176743534,3.5348766623834607,4.153454869216072,11.692855412890157
0.3677449594503102,3.5389062229388046,4.164801496732904,11.74264439821498
0.3887589571331851,3.542647827114395,4.175831470351477,11.791389105931962
0.40977295481605996,3.5461012089136785,4.1865424412172985,11.839075525349543
0.43078695249893484,3.5492661790723172,4.196932139787845,11.885690523019756
0.4518009501818097,3.5521426256944677,4.206998375171767,11.931221775057928
0.4728149478646846,3.5547305149548922,4.216739034499053,11.975657705818936
0.49382894554755946,3.557029891868916,4.226152082321126,12.018987432471086
0.5148429432304343,3.5590408811323253,4.235235560039927,12.061200714994762
0.5358569409133092,3.5607636880334836,4.243987585365047,12.102287911137841
0.5568709385961841,3.5621985994401175,4.252406351798021,12.142239935876745
0.5778849362790589,3.563345984863308,4.260490128142953,12.181048224956854
0.5988989339619338,3.564206297601402,4.26823725804265,12.218704702114795
0.6199129316448087,3.564780075966668,4.275646159539495,12.255201749616077
0.6409269293276836,3.565067944597639,4.282715324660347,12.290532181772694
0.6619409270105584,3.565070615860184,4.289443319024751,12.324689221135783
0.6829549246934333,3.564788891340439,4.295828781475812,12.357666477087495
0.7039689223763081,3.5642236634327666,4.30187042373311,12.389457926583367
0.7249829200591831,3.5633759170259927,4.307567030067057,12.420057896821715
0.7459969177420579,3.562246731291118,4.312917456994162,12.449461049639666
0.7670109154249327,3.560837281573681,4.317920632992676,12.477662367456347
0.7880249131078076,3.5591488413938945,4.322575558238113,12.504657140602855
0.8090389107906825,3.557182784557456,4.326881304358229,12.530440955895706
0.8300529084735574,3.554940587379805,4.330837014207005,12.555009686325745
0.8510669061564322,3.552423831026227,4.334441901657273,12.578359481748397
0.8720809038393071,3.549634203969882,4.3376952514115885,12.600486760473265
0.893094901522182,3.5465735045692646,4.340596418831079,12.621388201662164
0.9141088992050569,3.543243643766027,4.343144829781908,12.64106073845433
0.9351228968879317,3.539646647903288,4.345339980499138,12.659501551746335
0.9561368945708066,3.535784661663579,4.347181437467735,12.676708064561845
0.9771508922536815,3.5316599511244373,4.348668837320501,12.692677936953421
0.9981648899365564,3.527274906928261,4.349801886752774,12.707409061384382
1.0191788876194312,3.5226320475613577,4.350580362453733,12.720899558544543
1.0401928853023061,3.5177340227351737,4.351004111054198,12.733147773558128
1.0612068829851808,3.512583616860406,4.351073049090823,12.744152272546772
1.0822208806680558,3.5071837526019327,4.350787162986626,12.75391183951404
1.1032348783509307,3.5015374944994737,4.3501465090478275,12.762425473521597
1.1242488760338056,3.495648052635175,4.349151213476978,12.76969238613002
1.1452628737166803,3.4895187863252612,4.347801472402411,12.775711999079927
1.1662768713995553,3.483153207808068,4.346097551924064,12.780483942191658
1.1872908690824302,3.47655498589547,4.344039788175753,12.784008051463772
1.2083048667653051,3.4697279495485813,4.341628587404003,12.786284367352552
1.2293188644481798,3.4626760913318226,4.338864426063578,12.787313133216514
1.2503328621310548,3.4554035706918564,4.335747850929883,12.787094793911331
1.2713468598139297,3.447914716999463,4.332279479228406,12.785629994522012
1.2923608574968046,3.4402140322832753,4.328459998781468,12.782919579220428
1.3133748551796793,3.432306193574214,4.324290168172493,12.778964590237305
1.3343888528625543,3.4241960547687724,4.319770816928119,12.77376626693881
1.3554028505454292,3.4158886479078086,4.314902845718433,12.767326044998748
1.376416848228304,3.407389183755631,4.309687226575703,12.759645555658148
1.3974308459111788,3.3987030515517787,4.3041250031319755,12.750726625064697
1.4184448435940538,3.389835817795648,4.298217290875923,12.740571273685166
1.4394588412769287,3.3807932239120015,4.291965277429433,12.72918171578445
1.4604728389598034,3.371581182634119,4.285370222844363,12.716560358965378
1.4814868366426783,3.3622057729313424,4.2784334599199925,12.702709803763906
1.5025008343255533,3.3526732332997806,4.271156394541711,12.687632843294626
1.5235148320084282,3.34298995322969,4.263540506041503,12.671332462941958
1.544528829691303,3.3331624626615226,4.25558734758086,12.65381184009262
1.5655428273741778,3.3231974192458305,4.247298546556739,12.635074343905234
1.5865568250570528,3.313101593231227,4.238675805031274,12.615123535113229
1.6075708227399277,3.302881849820515,4.2297209001859315,12.593963165857295
1.6285848204228024,3.292545128859214,4.220435684800887,12.571597179543886
1.6495988181056773,3.2820984217538323,4.2108220877603975,12.548029710726336
1.6706128157885523,3.2715487455605086,4.200882114585015,12.52326508500535
1.691626813471427,3.2609031142383573,4.190617847991491,12.497307818945613
1.712640811154302,3.2501685071265363,4.18003144848131,12.470162620005416
1.7336548088371768,3.2393518347789785,4.169125154958778,12.441834386476168
1.7546688065200517,3.2284599023752185,4.157901285379657,12.412328207428724
1.7756828042029265,3.217499371017759,4.146362237431402,12.381649362663438
1.7966968018858014,3.2064767173235365,4.13451048924605,12.349803322660843
1.8177107995686763,3.195398191815562,4.122348600146878,12.316795748529774
1.8387247972515512,3.184269776716728,4.1098792114300124,12.282632491949816
1.859738794934426,3.173097143835811,4.097105047182168,12.247319595104681
1.8807527926173009,3.1618856133106767,4.084028915135763,12.210863290603235
1.9017667903001758,3.150640114030045,4.07065370756272,12.17327000138469
1.9227807879830507,3.139365146587574,4.056982402208247,12.134546340604283
1.9437947856659255,3.1280647496260605,4.043018063266018,12.094699111495805
1.9648087833488004,3.116742470401923,4.028763842396114,12.053735307206997
1.9858227810316753,3.1054013403389975,4.014222979787231,12.011662110603806
2.00683677871455,3.0940438562465222,3.9993988052646157,11.968486894039206
2.027850776397425,3.082671967751122,3.984294739445282,11.924217219082166
2.0488647740803,3.071287071341322,3.968914294942078,11.878860836202094
2.069878771763175,3.059890011251882,3.953261077618205,11.832425684403876
2.0908927694460497,3.048481087232072,3.9373387878938373,11.784919890808384
2.1119067671289247,3.037060069055749,3.9211512221065075,11.736351770173085
2.132920764811799,3.025626217450832,3.90470227392696,11.686729824347173
2.153934762494674,3.0141783109603892,3.887995935832191,11.63606274165525
2.174948760177549,3.0027146781046743,3.8710363006374093,11.584359396203498
2.195962757860424,2.9912332340989325,3.8538275630886782,11.531628847101802
2.216976755543299,2.97973152130008,3.8363740215179902,11.477880337595183
2.237990753226174,2.968206752507815,3.8186800795625317,11.423123294097486
2.2590047509090487,2.9566558562324685,3.800750247949896,11.367367325120027
2.280018748591923,2.945075523060423,3.782589146350961,11.310622220087636
2.301032746274798,2.9334622522945297,3.764201505302154,11.252897948034214
2.322046743957673,2.921812398116702,3.74559216819876,11.194204656169703
2.343060741640548,2.9101222146069103,3.7267660933608773,11.134552668310015
2.364074739323423,2.898387899051713,3.707728356173592,11.073952483161333
2.385088737006298,2.8866056330802135,3.6884841513028,11.01241477244989
2.406102734689173,2.874771621271213,3.669038794988065,10.949950378888131
2.4271167323720477,2.862882126977801,3.6493977274137355,10.886570313968047
2.448130730054922,2.8509335052114095,3.6295665151594125,10.82228575557222
2.469144727737797,2.838922232513883,3.6095508537306946,10.757108045393148
2.490158725420672,2.8268449338218598,3.589356570170922,10.691048686151184
2.511172723103547,2.814698406391822,3.5689896257544023,10.624119338601597
2.532186720786422,2.8024796409065003,3.5484561187613535,10.556331818321146
2.553200718469297,2.7901858399243533,3.527762287334491,10.487698092264749
2.574214716152172,2.7778144338642403,3.5069145124168206,10.418230275082985
2.5952287138350463,2.765363094738453,3.48591932076985,10.347940625191425
2.616242711517921,2.75282974786005,3.4647833880709453,10.276841540583067
2.637256709200796,2.7402125817562775,3.443513542088107,10.204945554375668
2.658270706883671,2.7275100565200328,3.42211676592983,10.132265330086213
2.679284704566546,2.7147209108270864,3.4006002013671677,10.058813656625388
2.700298702249421,2.7018441678390825,3.3789711522243335,9.984603443005742
2.721312699932296,2.6888791402023364,3.3572370878334876,9.90964771275791
2.742326697615171,2.6758254343407843,3.335405646548461,9.833959598050445
2.7633406952980453,2.6626829542289894,3.3134846393112234,9.757552333509759
2.78435469298092,2.6494519048182434,3.291482053263869,9.680439249737876
2.805368690663795,2.636132795276192,3.269406055397777,9.602633766527251
2.82638268834667,2.622726442188121,3.2472649962302893,9.524149385773143
2.847396686029545,2.609233972856626,3.225067413497919,9.444999684085845
2.86841068371242,2.5956568288257147,3.202822035853598,9.365198305106752
2.889424681395295,2.5819967697457553,3.180537786553807,9.284758951534062
2.9104386790781693,2.568255877687105,3.158223787119691,9.203695376866058
2.9314526767610443,2.554436562002612,3.135889360954324,9.12202137687182
2.952466674443919,2.5405415648325755,3.113544036896197,9.039750780801599
2.973480672126794,2.5265739673400534,3.0911975526867965,8.95689744235127
2.994494669809669,2.512537196759472,3.068859858327717,8.873475230397656
3.015508667492544,2.4984350343372914,3.0465411193001763,8.789498019523926
3.036522665175419,2.484271624239801,3.0242517196171024,8.704979680356756
3.057536662858294,2.470051483499772,3.0020022646750104,8.61993406973933
3.0785506605411683,2.455779513070588,2.979803583869842,8.534375020766685
3.0995646582240433,2.441461010053228,2.9576667329377013,8.44831633271235
3.120578655906918,2.427101681158005,2.9356029959780376,8.361771760877465
3.141592653589793,2.412707657458802,2.9136238871132907,8.274755006395814


==> data/duck/abstract-duck-orth-cost-minimisers.csv <==
xS,yS,xF,yF,xR,yR
-2.211887761970056,1.9470718652051329,-2.0868100700183367,2.2241630537561714,3.0988263168315133,3.0000000001048015


==> data/duck/abstract-duck-orth-orig-outlier1.csv <==
x,y
0.5,-0.16666666666666666
0.11731656763491027,0.7572128658446201


==> data/duck/abstract-duck-orth-orig-outlier2.csv <==
x,y
-0.125,-0.5
-1.9727590650225735,-1.2653668647301795


==> data/duck/abstract-duck-orth-rotated-outlier1.csv <==
x,y
-0.3453216382677593,-0.39815919419479506
0.6546783617322407,-0.39815919419479506


==> data/duck/abstract-duck-orth-rotated-outlier2.csv <==
x,y
-0.41410433721000717,0.3068266577464557
-0.41410433721000717,2.3068266577464556


==> data/duck/abstract-duck-orth-rotated-outliers.csv <==
x,y
0.42231159931036655,0.36626890816437097
0.6546783617322407,-0.39815919419479506
-0.576291521395581,-0.30248833610352266
0.5576106243469158,0.03962816694527682
0.46193976625564337,-0.19134171618254486
0.36626890816437097,-0.42231159931036655
-0.3184334791187347,0.5377965408742773
-0.41410433721000717,2.3068266577464556
-0.5097751953012796,0.07585677461863402
-0.6054460533925521,-0.15511310850918764


==> data/duck/abstract-duck-rotated.csv <==
x,y
0.42231159931036655,0.36626890816437097
-0.3453216382677593,-0.39815919419479506
-0.576291521395581,-0.30248833610352266
0.5576106243469158,0.03962816694527682
0.46193976625564337,-0.19134171618254486
0.36626890816437097,-0.42231159931036655
-0.3184334791187347,0.5377965408742773
-0.41410433721000717,0.3068266577464557
-0.5097751953012796,0.07585677461863402
-0.6054460533925521,-0.15511310850918764


==> data/duck/abstract-duck-spectral-Result-F.csv <==
x,y
-1.4436786036159632,0.6408844761390364
0.11057914576165306,-0.005363267370227203
-0.40292414400187243,-0.04266324042697353
-1.9014629920760788,1.1840583690751638
-1.5518440221834346,1.1427948406759934
-1.20222505229079,1.1015313122768227
-1.5857103624082856,0.0014926522151574213
-1.2360913925156414,-0.03977087618401308
-0.8864724226229965,-0.08103440458318367
-0.536853452730352,-0.12229793298235424


==> data/duck/abstract-duck-spectral-Result-S.csv <==
x,y
-1.4436786243977326,0.6408844293252991
0.11057914593556607,-0.005363263784510104
-0.40292414261844395,-0.042663253492474976
-1.9014630304711864,1.1840583074169877
-1.5518440592405023,1.142794790354808
-1.2022250880098178,1.1015312732926277
-1.5857103624566866,0.0014926007957987968
-1.236091391226002,-0.03977091626638128
-0.8864724199953175,-0.0810344333285614
-0.536853448764633,-0.12229795039074152


==> data/duck/abstract-duck-spectral-Result-T.csv <==
x,y
-1.5547676649862336,-0.2786365557635923
0.09457509538303514,0.057550529515819904
-0.3097360577106678,-0.2612117770262765
-2.238358397743002,-0.08548341865664887
-1.9257131335716449,0.07634686798947052
-1.6130678694002878,0.23817715463559014
-1.3139320688996672,-0.8877286183156942
-1.00128680472831,-0.7258983316695745
-0.6886415405569527,-0.5640680450234549
-0.3759962763855955,-0.4022377583773353


==> data/duck/abstract-duck-spectral-cost-data.csv <==
x,S,F,R
-3.141592653589793,4.318445122565494,4.466826703724564,12.05588518739763
-3.120578655906918,4.3081894251974475,4.452952371568014,12.043687508179962
-3.0995646582240433,4.298006232175679,4.439162696796246,12.031959437430483
-3.0785506605411683,4.287903001075427,4.425464588254351,12.020701271270806
-3.057536662858294,4.277887126166484,4.411864975575999,12.009913114980407
-3.036522665175419,4.267965926863258,4.39837080531823,11.999594850977632
-3.015508667492544,4.258146635994016,4.384989036936289,11.989746111953089
-2.994494669809669,4.24843638792763,4.371726638597369,11.980366259504075
-2.973480672126794,4.238842206599145,4.358590582832521,11.971454368497568
-2.952466674443919,4.229370993478441,4.345587842026494,11.96300921728412
-2.9314526767610443,4.220029515528879,4.332725383745742,11.955029283792014
-2.9104386790781693,4.210824393205194,4.320010165905411,11.9475127474479
-2.889424681395295,4.201762088542073,4.307449131776653,11.94045749679416
-2.86841068371242,4.192848893386492,4.295049204836235,11.933861142602131
-2.847396686029545,4.184090917828348,4.282817283461077,11.927721036213383
-2.82638268834667,4.17549407888475,4.270760235471009,11.922034292776935
-2.805368690663795,4.167064089493883,4.258884892523695,11.916797818989696
-2.78435469298092,4.15880644787431,4.247198044366518,11.912008344890063
-2.7633406952980453,4.15072642730504,4.235706432950859,11.907662459202605
-2.742326697615171,4.142829066380682,4.224416746415048,11.903756647685302
-2.721312699932296,4.135119159794426,4.213335612943063,11.900287333892415
-2.700298702249421,4.127601249699457,4.202469594506852,11.897250921735695
-2.679284704566546,4.120279617696874,4.191825180500984,11.894643839206843
-2.658270706883671,4.1131582774949695,4.1814087812791945,11.892462582614142
-2.637256709200796,4.106240968281235,4.171226721603195,11.890703760687705
-2.616242711517921,4.099531148844346,4.16128523401498,11.889364137919829
-2.5952287138350463,4.093031992479004,4.151590452144676,11.888440676529513
-2.574214716152172,4.086746382701692,4.142148403966795,11.88793057647271
-2.553200718469297,4.080676909800374,4.132965005018542,11.887831312960552
-2.532186720786422,4.074825868235768,4.124046051594593,11.888140670996366
-2.511172723103547,4.0691952549064245,4.115397213933494,11.888856776496402
-2.490158725420672,4.063786768284165,4.107024029411491,11.88997812361823
-2.469144727737797,4.058601808420871,4.098931895760284,11.89150359798262
-2.448130730054922,4.053641477821921,4.09112606432574,11.893432495538608
-2.4271167323720477,4.04890658317616,4.083611633385153,11.895764536885986
-2.406102734689173,4.0443976379268225,4.076393541541045,11.898499876933347
-2.385088737006298,4.040114865662833,4.069476561209949,11.901639109832686
-2.364074739323423,4.036058204304935,4.06286529222483,11.9051832691923
-2.343060741640548,4.032227311056694,4.056564155570073,11.909133823627876
-2.322046743957673,4.0286215680861845,4.050577387268024,11.913492667766977
-2.301032746274798,4.0252400889005475,4.044909032436131,11.918262108873861
-2.280018748591923,4.0220817253722725,4.039562939533625,11.92344484931006
-2.2590047509090487,4.019145075373224,4.034542754816478,11.929043965090445
-2.237990753226174,4.016428490970223,4.029851917019109,11.935062880835073
-2.216976755543299,4.013930087134015,4.02549365228088,11.941505341453315
-2.195962757860424,4.0116477509122515,4.021470969334891,11.948375380928402
-2.174948760177549,4.0095791510161565,4.017786654976011,11.955677288597617
-2.153934762494674,4.0077217477702565,4.014443269824293,11.963415573345177
-2.132920764811799,4.006072803374488,4.011443144399107,11.971594926141467
-2.1119067671289247,4.004629392428669,4.008788375518398,11.980220181373092
-2.0908927694460497,4.003388412669995,4.006480823036414,11.989296277413096
-2.069878771763175,4.002346595875678,4.0045221069321375,11.998828216879357
-2.0488647740803,4.001500518884226,4.002913604759428,12.008821027021312
-2.027850776397425,4.000846614690899,4.00165644946863,12.019279720660968
-2.00683677871455,4.0003811835748495,4.0007515276079735,12.030209258093317
-1.9858227810316753,4.000100404217879,4.000199477911748,12.04161451032442
-1.9648087833488004,4.0000003447771615,4.000000690280716,12.053500223992545
-1.9437947856659255,4.0000769738769835,4.000155305158744,12.065870988279572
-1.9227807879830507,4.000326171487186,4.000663213308069,12.078731204077124
-1.9017667903001758,4.0007437396588905,4.001524055984111,12.092085055625448
-1.8807527926173009,4.001325413090754,4.002737225509106,12.105936484793576
-1.859738794934426,4.002066869501965,4.0043018662423515,12.120289168118607
-1.8387247972515512,4.0029637397908315,4.006216875943282,12.135146496670341
-1.8177107995686763,4.004011617960637,4.008480907522055,12.150511558756829
-1.7966968018858014,4.005206070796984,4.011092371170917,12.166387125437355
-1.7756828042029265,4.006542647283514,4.0140494368681185,12.1827756387636
-1.7546688065200517,4.008016887745205,4.017350037244849,12.199679202627287
-1.7336548088371768,4.009624332710831,4.02099187080432,12.217099576055492
-1.712640811154302,4.011360531488329,4.0249724054808995,12.235038168762584
-1.691626813471427,4.013221050448834,4.029288882526114,12.253496038741538
-1.6706128157885523,4.015201481017027,4.033938320707201,12.27247389165733
-1.6495988181056773,4.017297447367164,4.0389175208030395,12.291972081790842
-1.6285848204228024,4.019504613825717,4.044223070381346,12.31199061427395
-1.6075708227399277,4.021818691983012,4.049851348840347,12.332529148353762
-1.5865568250570528,4.024235447517412,4.05579853269745,12.353587001427112
-1.5655428273741778,4.026750706736801,4.06206060110694,12.375163153593675
-1.544528829691303,4.02936036284304,4.0686333415882885,12.397256252487725
-1.5235148320084282,4.032060381925826,4.075512355946354,12.419864618163212
-1.5025008343255533,4.034846808693156,4.082693066364549,12.442986247824312
-1.4814868366426783,4.037715771946041,4.0901707216519565,12.466618820212801
-1.4604728389598034,4.040663489805571,4.097940403625367,12.490759699484018
-1.4394588412769287,4.043686274700705,4.1059970336073315,12.51540593842429
-1.4184448435940538,4.046780538125319,4.114335379021485,12.540554280883859
-1.3974308459111788,4.049942795173066,4.122950060066721,12.566201163319965
-1.376416848228304,4.053169668858642,4.13183555645213,12.592342715365064
-1.3554028505454292,4.05645789423374,4.140986214175076,12.618974759354046
-1.3343888528625543,4.059804322305883,4.150396252325274,12.646092808762495
-1.3133748551796793,4.063205923767834,4.160059769898356,12.673692065524833
-1.2923608574968046,4.0666597925449555,4.169970752602976,12.701767416216914
-1.2713468598139297,4.070163149167295,4.180123079646244,12.730313427102294
-1.2503328621310548,4.073713343972558,4.1905105304829915,12.759324338055023
-1.2293188644481798,4.077307860145533,4.201126791515076,12.788794055384804
-1.2083048667653051,4.080944316598645,4.211965462727818,12.818716143602726
-1.1872908690824302,4.084620470697563,4.223020064251379,12.849083816177588
-1.1662768713995553,4.088334220834828,4.234284042835772,12.879889925344914
-1.1452628737166803,4.092083608853489,4.245750778229011,12.911126951042284
-1.1242488760338056,4.095866822321639,4.25741358944874,12.942786989056744
-1.1032348783509307,4.099682196657692,4.269265740938536,12.9748617384822
-1.0822208806680558,4.103528217104917,4.281300448600882,13.007342488597224
-1.0612068829851808,4.107403520552542,4.293510885699667,13.040220105286423
-1.0401928853023061,4.111306897199393,4.30589018862583,13.07348501714171
-1.0191788876194312,4.115237292054561,4.318431462520568,13.107127201392512
-0.9981648899365564,4.119193806268156,4.331127786751304,13.141136169827167
-0.9771508922536815,4.1231756982836325,4.3439722202363145,13.175500954879833
-0.9561368945708066,4.127182384801558,4.356957806614662,13.21021009606892
-0.9351228968879317,4.131213441543038,4.370077579258707,13.245251626983313
-0.9141088992050569,4.135268603799273,4.383324566127177,13.280613063021164
-0.893094901522182,4.139347766751968,4.396691794457338,13.316281390092648
-0.8720809038393071,4.143450985547525,4.4101722952954026,13.352243054501654
-0.8510669061564322,4.147578475106107,4.423759107864885,13.388483954222448
-0.8300529084735574,4.151730609644812,4.437445283773045,13.424989431784358
-0.8090389107906825,4.155907921892446,4.451223891056152,13.461744268971312
-0.7880249131078076,4.160111101971472,4.46508801806459,13.498732683532419
-0.7670109154249327,4.16434099592108,4.479030777189387,13.535938328085269
-0.7459969177420579,4.168598603833563,4.49304530843198,13.57334429137483
-0.7249829200591831,4.1728850775746595,4.507124782819449,13.610933102028127
-0.7039689223763081,4.177201718057157,4.521262405667736,13.648686734918439
-0.6829549246934333,4.181549972035709,4.5354514196956,13.686586620223052
-0.6619409270105584,4.185931428389922,4.549685107992357,13.724613655226186
-0.6409269293276836,4.190347813862012,4.5639567968426125,13.762748218884212
-0.6199129316448087,4.194800988214912,4.578259858411419,13.800970189134556
-0.5988989339619338,4.199292938776763,4.592587713293415,13.839258962893446
-0.5778849362790589,4.203825774338106,4.606933832929651,13.877593478651882
-0.5568709385961841,4.208401718369152,4.62129174189591,13.915952241544625
-0.5358569409133092,4.213023101525905,4.635655020066435,13.954313350734664
-0.5148429432304343,4.217692353416248,4.650017304656996,13.992654528925918
-0.49382894554755946,4.222411993599857,4.6643722921513335,14.030953153791135
-0.4728149478646846,4.227184621799551,4.678713740114997,14.069186291079717
-0.4518009501818097,4.232012907306107,4.6930354689006295,14.107330729153102
-0.43078695249893484,4.236899577563942,4.707331363248751,14.145363014682415
-0.40977295481605996,4.241847405931285,4.721595373788069,14.183259489235628
-0.3887589571331851,4.2468591986156685,4.735821518439299,14.220996326478343
-0.3677449594503102,4.251937780793601,4.7500038837264835,14.258549569714447
-0.34673096176743534,4.257085981932402,4.764136625999687,14.295895169498905
-0.32571696408456047,4.262306620341959,4.778213972572954,14.333009021065518
-0.3047029664016856,4.267602486994961,4.792230222781266,14.369867001326128
-0.2836889687188108,4.272976328665493,4.806179748960258,14.406445005214794
-0.2626749710359359,4.278430830447937,4.820056997352271,14.442718981169726
-0.241660973353061,4.283968597730514,4.833856488942336,14.478664965566939
-0.22064697567018615,4.289592137710484,4.847572820227489,14.514259115942151
-0.19963297798731128,4.295303840550625,4.861200663922826,14.549477742860516
-0.1786189803044364,4.301105960289164,4.874734769607527,14.58429734031721
-0.15760498262156153,4.307000595627064,4.888169964314034,14.618694614575123
-0.13659098493868665,4.312989670727797,4.901501153063446,14.652646511368065
-0.11557698725581178,4.319074916174592,4.9147233193500846,14.686130241419672
-0.09456298957293692,4.325257850238655,4.927831525578115,14.719123304248003
-0.07354899189006205,4.331539760618556,4.940820913452957,14.75160351024456
-0.05253499420718718,4.337921686815706,4.95368670433018,14.7835490010334
-0.031520996524312304,4.3444044033130735,4.966424199524403,14.814938268131078
-0.010506998841437435,4.350988403724173,4.979028780580694,14.845750169941558
0.010506998841437435,4.357673886076288,4.991495909510807,14.875963947131755
0.031520996524312304,4.364460739386166,5.003821128996534,14.905559236443137
0.05253499420718718,4.371348531677682,5.016000062562328,14.934516083002835
0.07354899189006205,4.378336499579387,5.028028414719283,14.962814951204265
0.09456298957293692,4.38542353962557,5.039901971082452,14.990436734232098
0.11557698725581178,4.39260820136761,5.05161659846339,15.017362762310169
0.13659098493868665,4.399888682383201,5.063168244939736,15.043574809753192
0.15760498262156153,4.407262825250078,5.074552939903556,15.069055100904432
0.1786189803044364,4.414728116528177,5.085766794090085,15.093786315041951
0.19963297798731128,4.422281687770712,5.0968059995884305,15.117751590335349
0.22064697567018615,4.429920318560325,5.107666829835717,15.14093452693393
0.241660973353061,4.43764044154249,5.118345639596097,15.16331918926538
0.2626749710359359,4.44543814940456,5.128838864925937,15.18489010762184
0.2836889687188108,4.453309203726312,5.139143023126475,15.205632279107682
0.3047029664016856,4.4612490456066665,5.149254712685141,15.225531168020517
0.32571696408456047,4.469252807952098,5.159170613206682,15.244572705733855
0.34673096176743534,4.477315329295343,5.168887485335151,15.262743290146789
0.3677449594503102,4.485431168998667,5.178402170667807,15.28002978476283
0.3887589571331851,4.49359462368453,5.187711591661864,15.296419517456957
0.40977295481605996,4.501799744727812,5.196812751535012,15.311900278986716
0.43078695249893484,4.510040356638247,5.205702734160553,15.326460321300253
0.4518009501818097,4.51831007615905,5.214378703957967,15.340088355691382
0.4728149478646846,4.526602331907891,5.222837905779663,15.352773550848882
0.49382894554755946,4.534910384389248,5.231077664794638,15.364505530844836
0.5148429432304343,4.543227346212482,5.239095386369702,15.37527437310447
0.5358569409133092,4.551546202357343,5.2468885559489165,15.385070606397823
0.5568709385961841,4.559859830338025,5.25445473893182,15.393885208891664
0.5778849362790589,4.568161020127588,5.261791580551022,15.401709606298533
0.5988989339619338,4.576442493716695,5.268896805749656,15.408535670158317
0.6199129316448087,4.58469692419335,5.275768219059212,15.414355716286686
0.6409269293276836,4.592916954243877,5.282403704478168,15.419162503423806
0.6619409270105584,4.601095213988889,5.2888012253518895,15.42294923211625
0.6829549246934333,4.609224338081764,5.294958824254151,15.42570954386458
0.7039689223763081,4.61729698201033,5.300874622870694,15.4274375205691
0.7249829200591831,4.625305837555508,5.306546821885131,15.428127684306567
0.7459969177420579,4.633243647372769,5.311973700867543,15.42777499747116
0.7670109154249327,4.641103218673725,5.317153618166054,15.426374863313734
0.7880249131078076,4.648877435995786,5.322085010801686,15.423923126914833
0.8090389107906825,4.656559273057282,5.32676639436671,15.420416076628014
0.8300529084735574,4.664141803704194,5.3311963629267725,15.415850446032218
0.8510669061564322,4.671618211962062,5.335373588927008,15.410223416433807
0.8720809038393071,4.678981801213307,5.33929682310232,15.40353261996145
0.893094901522182,4.686226002525756,5.342964894392049,15.395776143299944
0.9141088992050569,4.693344382162709,5.346376709859179,15.38695253211217
0.9351228968879317,4.700330648308844,5.349531254614253,15.377060796202079
0.9561368945708066,4.707178657048917,5.352427591744123,15.366100415475422
0.9771508922536815,4.713882417638608,5.355064862245695,15.354071346759486
0.9981648899365564,4.720436097108168,5.357442284964754,15.34097403154756
1.0191788876194312,4.7268340242405555,5.359559156540006,15.326809404739178
1.0401928853023061,4.7330706929658914,5.361414851352411,15.311578904452299
1.0612068829851808,4.739140765214096,5.363008821479895,15.295284482989425
1.0822208806680558,4.745039073266898,5.364340596657537,15.27792861904537
1.1032348783509307,4.750760621649594,5.36540978424325,15.259514331250347
1.1242488760338056,4.756300588601781,5.366216069189065,15.240045193147862
1.1452628737166803,4.761654327164819,5.366759214018014,15.219525349712438
1.1662768713995553,4.766817365922346,5.367039058806684,15.197959535517285
1.1872908690824302,4.771785409428382,5.367055521173448,15.175353094666077
1.2083048667653051,4.776554338355815,5.366808596272393,15.151712002605741
1.2293188644481798,4.781120209396228,5.366298356792969,15.127042889937984
1.2503328621310548,4.785479254940154,5.36552495296534,15.101353068345311
1.2713468598139297,4.789627882564956,5.364488612571439,15.074650558741533
1.2923608574968046,4.793562674355712,5.363189640961713,15.046944121746339
1.3133748551796793,4.79728038608263,5.361628421077527,15.018243290566335
1.3343888528625543,4.800777946256767,5.359805413479188,14.988558406339866
1.3554028505454292,4.804052455084107,5.357721156379559,14.95790065596711
1.376416848228304,4.807101183336412,5.355376265683193,14.926282112398226
1.3974308459111788,4.809921571155686,5.352771435030943,14.893715777287253
1.4184448435940538,4.812511226807591,5.349907435849957,14.860215625834854
1.4394588412769287,4.814867925397759,5.346785117408977,14.825796653534475
1.4604728389598034,4.816989607563607,5.343405406878874,14.790474924400437
1.4814868366426783,4.818874378152969,5.3397693093982745,14.754267620088028
1.5025008343255533,4.820520504899776,5.335877908144184,14.71719308911135
1.5235148320084282,4.82192641710583,5.3317323644074825,14.679270895121542
1.544528829691303,4.823090704336743,5.327333917673138,14.640521862924462
1.5655428273741778,4.824012115139179,5.3226838857049765,14.600968120595649
1.5865568250570528,4.824689555785605,5.317783664634866,14.560633135697268
1.6075708227399277,4.82512208905203,5.312634729056088,14.519541743230327
1.6285848204228024,4.82530893303332,5.3072386321207325,14.477720162588366
1.6495988181056773,4.825249460000175,5.301597005640883,14.435196000449205
1.6706128157885523,4.824943195301001,5.295711560193337,14.391998236298576
1.691626813471427,4.824389816311483,5.289584085227638,14.348157187186331
1.712640811154302,4.823589151434007,5.283216449177127,14.303704448453605
1.7336548088371768,4.822541179148633,5.276610599572706,14.258672807631557
1.7546688065200517,4.821246027116813,5.269768563159023,14.213096129600958
1.7756828042029265,4.819703971338617,5.262692446012695,14.167009212516014
1.7966968018858014,4.817915435363831,5.255384433662248,14.120447616015603
1.8177107995686763,4.815880989556894,5.247846791209332,14.073447465911954
1.8387247972515512,4.813601350415252,5.240081863450822,14.026045242843116
1.859738794934426,4.811077379940471,5.232092075001348,13.978277566208227
1.8807527926173009,4.808310085060942,5.223879930415734,13.930180988902796
1.9017667903001758,4.805300617104902,5.215448014310889,13.881791822702832
1.9227807879830507,4.802050271322042,5.206798991486553,13.83314601836997
1.9437947856659255,4.798560486451752,5.197935607044324,13.784279128490528
1.9648087833488004,4.794832844335744,5.188860686504342,13.735226384726765
1.9858227810316753,4.790869069572543,5.179577135918965,13.68602292486158
2.00683677871455,4.786671029210986,5.170087941982715,13.63670420950457
2.027850776397425,4.782240732479677,5.160396172137757,13.587306674877132
2.0488647740803,4.7775803305489895,5.150504974674103,13.537868678571671
2.069878771763175,4.772692116321961,5.140417578823684,13.488431811987127
2.0908927694460497,4.767578524250131,5.130137294847403,13.439042678951521
2.1119067671289247,4.762242130170043,5.119667514114196,13.389755276952656
2.132920764811799,4.756685651155881,5.109011709171126,13.340634164636628
2.153934762494674,4.750911945383332,5.098173433803379,13.29175864725215
2.174948760177549,4.744924011999497,5.087156323083109,13.243228228138825
2.195962757860424,4.7387249909933,5.075964093405867,13.195169473492367
2.216976755543299,4.7323181630605315,5.064600542513401,13.14774402434471
2.237990753226174,4.725706949457255,5.053069549501469,13.101156390816167
2.2590047509090487,4.718894911834997,5.0413750748113015,13.055657872298037
2.280018748591923,4.711885752050716,5.029521160203178,13.01153940584276
2.301032746274798,4.704683311944148,5.01751192871064,12.969103530904873
2.322046743957673,4.697291573074793,5.005351584573643,12.928610390800213
2.343060741640548,4.689714656410281,4.993044413148989,12.890211015903265
2.364074739323423,4.681956821957533,4.980594780796203,12.853902898392848
2.385088737006298,4.674022468327645,4.968007134736992,12.819538556327142
2.406102734689173,4.665916132225024,4.95528600288632,12.786880681068302
2.4271167323720477,4.657642487850824,4.942435993653006,12.75566768410849
2.448130730054922,4.6492063462103514,4.929461795707721,12.725659924593815
2.469144727737797,4.640612654313584,4.91636817771612,12.696660266907278
2.490158725420672,4.631866494257617,4.903159988034747,12.66851677403978
2.511172723103547,4.622973082179356,4.8898421543672885,12.641116961158291
2.532186720786422,4.613937767066372,4.876419683378617,12.61437966792488
2.553200718469297,4.604766029413509,4.86289766026397,12.588247364114684
2.574214716152172,4.595463479712381,4.849281248270533,12.562679817011665
2.5952287138350463,4.586035856760614,4.835575688168556,12.537649204644836
2.616242711517921,4.576489025777421,4.8217862976690675,12.513136466030565
2.637256709200796,4.566828976311742,4.807918470785121,12.489128624589931
2.658270706883671,4.557061819929116,4.793977677133432,12.46561684983617
2.679284704566546,4.547193787663201,4.779969461173137,12.442595070810253
2.700298702249421,4.5372312272178466,4.765899441378346,12.420058999661437
2.721312699932296,4.5271805999056305,4.751773309341025,12.398005459347672
2.742326697615171,4.517048477308834,4.737596828800697,12.37643193590966
2.7633406952980453,4.506841537649075,4.723375834597337,12.355336295081395
2.78435469298092,4.496566561852075,4.709116231543737,12.33471661713953
2.805368690663795,4.486230429294468,4.694823993213624,12.31457111445677
2.82638268834667,4.475840113220159,4.68050516064163,12.294898104339568
2.847396686029545,4.4654026758143255,4.6661658409312405,12.275696016143266
2.86841068371242,4.4549252629241,4.651812205766771,12.25696341683707
2.889424681395295,4.444415098415896,4.637450489825362,12.238699043422068
2.9104386790781693,4.433879478160498,4.623086989084976,12.22090183406236
2.9314526767610443,4.423325763638408,4.608728059024349,12.2035709525854
2.952466674443919,4.412761375159419,4.59438011271085,12.18670580322575
2.973480672126794,4.402193784692051,4.580049618772202,12.17030603419828
2.994494669809669,4.391630508300439,4.565743099248063,12.154371529958672
3.015508667492544,4.381079098188212,4.551467127317495,12.138902392908177
3.036522665175419,4.37054713435126,4.537228324898398,12.123898915889342
3.057536662858294,4.360042215843626,4.523033360115132,12.109361547162182
3.0785506605411683,4.349571951663403,4.508888944630554,12.095290849701508
3.0995646582240433,4.339143951268261,4.494801830838917,12.081687456666401
3.120578655906918,4.328765814733107,4.4807788089161935,12.068552024804038
3.141592653589793,4.318445122565495,4.466826703724564,12.05588518739763


==> data/duck/abstract-duck-spectral-cost-minimisers.csv <==
xS,yS,xF,yF,xR,yR
-1.9634954409203236,4.0,-1.963495408493621,4.0,-2.5586173395910636,11.887817727319398


==> data/duck/abstract-duck-spectral-orig-outlier1.csv <==
x,y
-0.5,0.25
-1.4436786036159632,0.640884476139036


==> data/duck/abstract-duck-spectral-orig-outlier10.csv <==
x,y
0.375,-0.5
-0.5368534527303519,-0.12229793298235431


==> data/duck/abstract-duck-spectral-orig-outlier2.csv <==
x,y
0.5,-0.16666666666666666
0.11057914576165312,-0.005363267370227187


==> data/duck/abstract-duck-spectral-orig-outlier3.csv <==
x,y
0.5,-0.4166666666666667
-0.4029241440018724,-0.042663240426973614


==> data/duck/abstract-duck-spectral-orig-outlier4.csv <==
x,y
-0.25,0.5
-1.9014629920760786,1.1840583690751632


==> data/duck/abstract-duck-spectral-orig-outlier5.csv <==
x,y
0.0,0.5
-1.5518440221834344,1.1427948406759927


==> data/duck/abstract-duck-spectral-orig-outlier6.csv <==
x,y
0.25,0.5
-1.2022250522907898,1.1015313122768222


==> data/duck/abstract-duck-spectral-orig-outlier7.csv <==
x,y
-0.375,-0.5
-1.5857103624082856,0.001492652215156931


==> data/duck/abstract-duck-spectral-orig-outlier8.csv <==
x,y
-0.125,-0.5
-1.2360913925156412,-0.039770876184013426


==> data/duck/abstract-duck-spectral-orig-outlier9.csv <==
x,y
0.125,-0.5
-0.8864724226229963,-0.0810344045831839


==> data/duck/abstract-duck-spectral-rotated-outlier1.csv <==
x,y
0.42231159931036655,0.36626890816437097
0.5125941410806795,0.4565514499346839


==> data/duck/abstract-duck-spectral-rotated-outlier10.csv <==
x,y
-0.6054460533925521,-0.15511310850918764
-0.5182082511163498,-0.06787530623298534


==> data/duck/abstract-duck-spectral-rotated-outlier2.csv <==
x,y
-0.3453216382677593,-0.39815919419479506
-0.3080654109841403,-0.36090296691117607


==> data/duck/abstract-duck-spectral-rotated-outlier3.csv <==
x,y
-0.576291521395581,-0.30248833610352266
-0.48990799374759425,-0.21610480845553587


==> data/duck/abstract-duck-spectral-rotated-outlier4.csv <==
x,y
0.5576106243469158,0.03962816694527682
0.7156075059048145,0.19762504850317553


==> data/duck/abstract-duck-spectral-rotated-outlier5.csv <==
x,y
0.46193976625564337,-0.19134171618254486
0.6104060154817441,-0.042875466956444064


==> data/duck/abstract-duck-spectral-rotated-outlier6.csv <==
x,y
0.36626890816437097,-0.42231159931036655
0.5052045250586739,-0.28337598241606365


==> data/duck/abstract-duck-spectral-rotated-outlier7.csv <==
x,y
-0.3184334791187347,0.5377965408742773
-0.2026037798471386,0.6536262401458734


==> data/duck/abstract-duck-spectral-rotated-outlier8.csv <==
x,y
-0.41410433721000717,0.3068266577464557
-0.307805270270209,0.41312572468625386


==> data/duck/abstract-duck-spectral-rotated-outlier9.csv <==
x,y
-0.5097751953012796,0.07585677461863402
-0.41300676069327935,0.17262520922663427


==> data/duck/abstract-duck-spectral-rotated-outliers.csv <==
x,y
1.1445719334728701,1.0885292423268744
-0.047271819998807474,-0.10010937592584324
0.11477669978831317,0.38857988508037156
1.8215856768101055,1.3036032194084664
1.6496697600644499,0.9963882776262616
1.4777538433187938,0.6891733358440564
0.6082041150540343,1.4644341350470462
0.4362881983083784,1.1572191932648412
0.2643722815627223,0.8500042514826359
0.09245636481706632,0.5427893097004308


==> data/duck/abstract-duck-spectral_and_uniform-Result-F.csv <==
x,y
-1.0839126118225724,0.45581841288715896
-0.23853704443983756,0.03594052023549058
-0.09795933339301785,-0.20851498283295936
-1.3932113696323385,1.1031265134466797
-1.089603964172066,0.8015655742745273
-1.1541258528555034,1.003091499556706
-1.3871339753359386,-0.16468755807945143
-0.7902005650046819,-0.1807583047437312
-0.9000917528980267,-0.05701379386492062
-0.23205305463019454,-0.24575257677053605


==> data/duck/abstract-duck-spectral_and_uniform-Result-S.csv <==
x,y
-1.064401760756061,0.4996857685529935
-0.23687105164548328,0.045648082733599195
-0.10638964377731684,-0.20434229312985924
-1.3470183922608296,1.1590804441680886
-1.0559743337703793,0.8453770608549402
-1.1122157806189723,1.0493689046538845
-1.3927005668464383,-0.10792492030604336
-0.7969207730088446,-0.1483501911509769
-0.9016688815364748,-0.020222868112015995
-0.24189169712146608,-0.23607489493010278


==> data/duck/abstract-duck-spectral_and_uniform-Result-T.csv <==
x,y
-1.1683597873955123,-0.13256086448160878
-0.2256373740312548,-0.08531950542033345
0.01654117543059992,-0.22978450465600997
-1.7547359470091735,0.28076285618945673
-1.342428025048337,0.16622624993169527
-1.4972717224257215,0.31044553457358015
-1.1293503659827526,-0.8220890512420649
-0.6008275035479856,-0.5441477819929444
-0.7572009288142297,-0.48996172271799054
-0.08220645806222271,-0.32784912292917034


==> data/duck/abstract-duck-spectral_and_uniform-cost-data.csv <==
x,S,F,R
-3.141592653589793,3.464743395968318,3.6232385869474695,9.6669594055487
-3.120578655906918,3.4539721863110797,3.608486339863514,9.642828229048998
-3.0995646582240433,3.4432844522906114,3.5938293362348386,9.619784630926695
-3.0785506605411683,3.432688167001536,3.5792752578140012,9.597827462250732
-3.057536662858294,3.4221912356794695,3.5648318310713014,9.576951589540123
-3.036522665175419,3.4118014818113602,3.5505068229202807,9.55714804729522
-3.015508667492544,3.4015266329470752,3.5363080361828927,9.538404298873811
-2.994494669809669,3.391374306265713,3.522243304788291,9.520704587410474
-2.973480672126794,3.381351993955199,3.508320488699774,9.504030353384792
-2.952466674443919,3.37146704846851,3.4945474685651505,9.488360693122907
-2.9314526767610443,3.3617266677243607,3.4809321400865354,9.473672832915849
-2.9104386790781693,3.3521378803241904,3.467482408106465,9.459942596108547
-2.889424681395295,3.34270753086081,3.4542061804081965,9.44714484475759
-2.86841068371242,3.3334422653969216,3.4411113612290927,9.4352538824945
-2.847396686029545,3.324348517193956,3.428205844487163,9.424243810353886
-2.82638268834667,3.3154324927730765,3.4154975067220708,9.414088831979827
-2.805368690663795,3.306700158390862,3.40299419975327,9.404763508459437
-2.78435469298092,3.2981572270119077,3.3907037430593596,9.39624296589078
-2.7633406952980453,3.2898091458594316,3.3786339158842864,9.388503060671347
-2.742326697615171,3.2816610846229177,3.3667924490776215,9.381520508496724
-2.721312699932296,3.27371792439882,3.355187016677832,9.375272983349936
-2.700298702249421,3.265984247436401,3.343825227249249,9.369739192522289
-2.679284704566546,3.25846432775603,3.332714614985226,9.364898933110767
-2.658270706883671,3.251162122701533,3.321862630591882,9.360733134635833
-2.637256709200796,3.244081265481856,3.3112766319687545,9.357223891536368
-2.616242711517921,3.2372250587501044,3.300963874704592,9.354354488413712
-2.5952287138350463,3.230596469260318,3.2909315024085353,9.352109420073504
-2.574214716152172,3.2241981236341593,3.2811865368988387,9.350474407688209
-2.553200718469297,3.2180323052610325,3.2717358682732613,9.349436411791926
-2.532186720786422,3.2121009523463484,3.262586244887129,9.34898364232622
-2.511172723103547,3.2064056571136357,3.2537442632669245,9.349105565576387
-2.490158725420672,3.2009476661572593,3.2452163579890057,9.349792907561033
-2.469144727737797,3.1957278819336317,3.237008791554726,9.351037653251401
-2.448130730054922,3.1907468653702447,3.2291276442947576,9.352833040886201
-2.4271167323720477,3.186004839563663,3.2215788043368017,9.355173550600107
-2.406102734689173,3.181501694529855,3.214367957672107,9.35805488658765
-2.385088737006298,3.177236992963167,3.2075005783572528,9.361473952069348
-2.364074739323423,3.173209976953727,3.2009819188884694,9.365428816406242
-2.343060741640548,3.169419575607385,3.1948170007863874,9.369918673816445
-2.322046743957673,3.1658644135073,3.189010605429461,9.374943793279456
-2.301032746274798,3.1625428199522294,3.1835672651744127,9.380505459367901
-2.280018748591923,3.159452838903263,3.1784912548018727,9.38660590392029
-2.2590047509090487,3.1565922395683406,3.1737865833249344,9.393248228660664
-2.237990753226174,3.15395852755233,3.169456986197616,9.40043631907993
-2.216976755543299,3.151548956499655,3.1655059179591687,9.408174750116231
-2.195962757860424,3.1493605401565103,3.161936545348845,9.41646868440449
-2.174948760177549,3.147390064780466,3.158751740924128,9.425323764102142
-2.153934762494674,3.1456341018266505,3.155954077213511,9.434745997532609
-2.132920764811799,3.1440890208418275,3.1535458214327448,9.444741642110776
-2.1119067671289247,3.1427510025002303,3.1515289307910113,9.45531708521572
-2.0908927694460497,3.141616051718114,3.1499050484108246,9.466478724843782
-2.069878771763175,3.1406800107874906,3.148675499882558,9.478232851998486
-2.0488647740803,3.1399385724732785,3.147841290471359,9.490585536841749
-2.027850776397425,3.1393872930222306,3.1474031029910097,9.503542520634527
-2.00683677871455,3.139021605036216,3.1473612963558137,9.517109115427592
-1.9858227810316753,3.1388368301668694,3.1477159048181376,9.531290113322147
-1.9648087833488004,3.138828191593006,3.148466637895597,9.546089706906328
-1.9437947856659255,3.1389908262467467,3.149612880988287,9.5615114221938
-1.9227807879830507,3.139319796758619,3.1511536966827887,9.577558065054479
-1.9017667903001758,3.1398101030963055,3.153087826736132,9.594231681750054
-1.8807527926173009,3.1404566938758562,3.155413694729307,9.611533533785288
-1.859738794934426,3.141254477328272,3.158129409376524,9.629464086879983
-1.8387247972515512,3.142198331908167,3.1612327684731025,9.648023013475001
-1.8177107995686763,3.143283116534962,3.1647212634617454,9.667209207827954
-1.7966968018858014,3.1445036804603683,3.168592084593991,9.687020812445292
-1.7756828042029265,3.145854872759257,3.172842126660927,9.707455254350322
-1.7546688065200517,3.1473315514438767,3.177467995264736,9.728509289508743
-1.7336548088371768,3.1489285922041392,3.1824660136004344,9.750179053627562
-1.712640811154302,3.1506408967792066,3.1878322297151707,9.772460117509002
-1.691626813471427,3.152463400967805,3.193562424210798,9.795347545172302
-1.6706128157885523,3.1543910822867844,3.1996521183540216,9.818835953045138
-1.6495988181056773,3.1564189672891922,3.2060965825573318,9.842919568661955
-1.6285848204228024,3.1585421385547856,3.212890845193152,9.867592287477226
-1.6075708227399277,3.16075574136725,3.220029701703062,9.892847726595376
-1.5865568250570528,3.163054990093683,3.227507723963796,9.918679274424857
-1.5655428273741778,3.1654351742829125,3.2353192698717086,9.945080135471402
-1.544528829691303,3.1678916645001247,3.2434584931077324,9.97204336968669
-1.5235148320084282,3.1704199179160666,3.251919353045393,9.99956192597693
-1.5025008343255533,3.173015483669684,3.260695624765244,10.027628669646933
-1.4814868366426783,3.175674008023607,3.269780909140069,10.056236403706157
-1.4604728389598034,3.178391239332278,3.2791686429563747,10.085377884092926
-1.4394588412769287,3.1811630328429135,3.28885210903909,10.115045828981724
-1.4184448435940538,3.1839853553496242,3.2988244463478527,10.145232922426928
-1.3974308459111788,3.1868542897213543,3.3090786600149182,10.17593181266671
-1.376416848228304,3.1897660393242857,3.319607631296472,10.207135105464685
-1.3554028505454292,3.1927169323595117,3.3304041274109353,10.23883535290696
-1.3343888528625543,3.195703426136776,3.3414608112397364,10.271025038100088
-1.3133748551796793,3.1987221113050515,3.352770250867989,10.303696556233888
-1.2923608574968046,3.2017697160607392,3.3643249289444066,10.336842192482855
-1.2713468598139297,3.2048431103540898,3.3761172518418174,10.37045409722344
-1.2503328621310548,3.2079393101144076,3.38813955860154,10.40452425904222
-1.2293188644481798,3.211055481514405,3.400384129646833,10.439044476003106
-1.2083048667653051,3.2141889452938566,3.412843195252519,10.474006325631004
-1.1872908690824302,3.217337181162492,3.4255089437597084,10.509401134054903
-1.1662768713995553,3.2204978323016937,3.4383735295263422,10.545219944736068
-1.1452628737166803,3.223668709984249,3.4514290806059664,10.58145348718678
-1.1242488760338056,3.226847798330863,3.4646677061487803,10.61809214606254
-1.1032348783509307,3.230033259221613,3.4780815035205563,10.65512593098613
-1.0822208806680558,3.233223437379762,3.491662565136475,10.692544447435765
-1.0612068829851808,3.236416865644493,3.505402985008277,10.730336869002386
-1.0401928853023061,3.2396122704480455,3.5192948650044267,10.768491911293523
-1.0191788876194312,3.2428085775114,3.533330320824129,10.806997807733337
-0.9981648899365564,3.2460049177710633,3.5475014876871356,10.845842287481519
-0.9771508922536815,3.24920063354756,3.5618005257422487,10.88501255566756
-0.9561368945708066,3.2523952849638706,3.576219625198339,10.924495276112538
-0.9351228968879317,3.2555886566192127,3.590751011182454,10.964276556687476
-0.9141088992050569,3.258780764520196,3.6053869483303504,11.004341937436534
-0.893094901522182,3.2619718632672687,3.620119745115365,11.04467638157393
-0.8720809038393071,3.2651624534896024,3.634941757922098,11.0852642694457
-0.8510669061564322,3.268353289515819,3.6498453948718512,11.126089395530864
-0.8300529084735574,3.2715453872612694,3.664823119407139,11.167134968540442
-0.8090389107906825,3.274740032304695,3.679867453642919,11.208383614656913
-0.7880249131078076,3.2779387881179227,3.6949709814924385,11.249817383940059
-0.7670109154249327,3.2811435044015895,3.7101263515757954,11.291417759907587
-0.7459969177420579,3.2843563254676362,3.7253262799194498,11.333165672279657
-0.7249829200591831,3.287579698595183,3.740563552454999,11.375041512855248
-0.7039689223763081,3.290816382270342,3.7558310273255873,11.417025154465321
-0.6829549246934333,3.294069454202304,3.771121637008311,11.459095972922292
-0.6619409270105584,3.297342318987565,3.7864283902609457,11.501232871858765
-0.6409269293276836,3.300638715271297,3.8017443739012347,11.54341431032017
-0.6199129316448087,3.3039627222296137,3.8170627544269,11.585618332947487
-0.5988989339619338,3.3073187651687816,3.8323767794843806,11.627822602557636
-0.5778849362790589,3.3107116200075497,3.847679779194166,11.670004434901994
-0.5568709385961841,3.314146416376804,3.8629651673404064,11.712140835358051
-0.5358569409133092,3.317628639037259,3.878226442432309,11.754208537286976
-0.5148429432304343,3.321164127281439,3.893457188644595,11.796184041771111
-0.49382894554755946,3.324759071951664,3.908651076644103,11.838043658431243
-0.4728149478646846,3.3284200096723655,3.9238018643093877,11.879763547014116
-0.4518009501818097,3.3321538138642333,3.9389033973499186,11.92131975943665
-0.43078695249893484,3.335967682081396,3.9539496098312563,11.96268828197453
-0.40977295481605996,3.3398691191932985,3.968934524612351,12.003845077289634
-0.3887589571331851,3.343865915922828,3.9838522537008236,12.044766126002106
-0.3677449594503102,3.347966122254597,3.998696998531907,12.085427467529609
-0.34673096176743534,3.352178015245466,4.013463050176418,12.125805239936113
-0.32571696408456047,3.356510060806895,4.028144789482923,12.165875718556654
-0.3047029664016856,3.360970869089114,4.042736687159033,12.205615353190648
-0.2836889687188108,3.3655691431837202,4.057233303796489,12.24500080368456
-0.2626749710359359,3.3703136209769187,4.071629289844497,12.284008973754105
-0.241660973353061,3.3752130101320663,4.0859193855355365,12.322617042925778
-0.22064697567018615,3.3802759163581038,4.100098420767673,12.360802496506937
-0.19963297798731128,3.3855107653283283,4.11416131494712,12.398543153522105
-0.1786189803044364,3.3909257188486728,4.1281030767946865,12.435817192580256
-0.15760498262156153,3.396528586129702,4.141918804119461,12.472603175663082
-0.13659098493868665,3.402326731283406,4.155603683562952,12.50888006984729
-0.11557698725581178,3.40832697843272,4.169152990316665,12.544627266994773
-0.09456298957293692,3.4145355160743915,4.1825620878159615,12.579824601462553
-0.07354899189006205,3.42095780255845,4.195826427412859,12.614452365900195
-0.05253499420718718,3.4275984747229447,4.208941548030251,12.648491325215316
-0.031520996524312304,3.4344612618345183,4.221903075799875,12.681922728798467
-0.010506998841437435,3.441548907018802,4.234706723686253,12.714728321106932
0.010506998841437435,3.4488630983085593,4.247348291098594,12.746890350712867
0.031520996524312304,3.4564044112856984,4.259823663492594,12.778391577925275
0.05253499420718718,3.464172265045582,4.272128811963915,12.809215281097439
0.07354899189006205,3.4721648928755062,4.284259792834965,12.839345261731879
0.09456298957293692,3.480379328627418,4.296212747236558,12.868765848493949
0.11557698725581178,3.48881140929768,4.307983900685834,12.897461900243092
0.13659098493868665,3.497455793829026,4.3195695626618065,12.925418808187356
0.15760498262156153,3.5063059976485715,4.330966126179731,12.9526224972628
0.1786189803044364,3.515354441979321,4.342170067365437,12.979059426834427
0.19963297798731128,3.524592516536262,4.353177945030667,13.004716590809831
0.22064697567018615,3.5340106538639247,4.363986400250384,13.029581517250843
0.241660973353061,3.5435984133056913,4.374592155942933,13.053642267561996
0.2626749710359359,3.553344572425328,4.384992016453876,13.076887435328121
0.2836889687188108,3.563237223629887,4.395182867144222,13.099306144866377
0.3047029664016856,3.5732638737657108,4.405161673983769,13.120888049550969
0.32571696408456047,3.5834115445653665,4.4149254831501485,13.141623329961577
0.34673096176743534,3.593666871998647,4.424471420634152,13.161502691899031
0.3677449594503102,3.604016202808449,4.43379669185186,13.18051736430426
0.3887589571331851,3.6144456867748156,4.442898581264036,13.198659097108727
0.40977295481605996,3.6249413635304295,4.4517744520031926,13.215920159036795
0.43078695249893484,3.6354892430333305,4.460421745508748,13.232293335372129
0.4518009501818097,3.6460753790743703,4.468837981170571,13.247771925692161
0.4728149478646846,3.656685935448237,4.477020755981251,13.26234974156577
0.49382894554755946,3.6673072446403854,4.484967744197365,13.276021104200678
0.5148429432304343,3.6779258590741146,4.492676697009972,13.288780842017706
0.5358569409133092,3.688528595120011,4.500145442224562,13.300624288119556
0.5568709385961841,3.699102570194966,4.507371883950645,13.31154727761202
0.5778849362790589,3.7096352333711073,4.514354002301158,13.32154614472532
0.5988989339619338,3.720114389979635,4.521089853101811,13.3306177196729
0.6199129316448087,3.730528220734158,4.527577567610535,13.33875932517456
0.6409269293276836,3.7408652959162456,4.533815352247106,13.345968772560067
0.6619409270105584,3.7511145851669343,4.539801488333057,13.352244357359107
0.6829549246934333,3.761265463414992,4.545534331841961,13.357584854273089
0.7039689223763081,3.771307713449672,4.551012313160125,13.36198951141505
0.7249829200591831,3.78123152561514,4.556233936857779,13.365458043695128
0.7459969177420579,3.7910274950684024,4.561197781470787,13.367990625222063
0.7670109154249327,3.8006866170044984,4.565902499292913,13.369587880585955
0.7880249131078076,3.810200280213586,4.570346816178681,13.370250874884578
0.8090389107906825,3.8195602592956313,4.574529531356831,13.369981102356023
0.8300529084735574,3.828758705820774,4.578449517254401,13.368780473484478
0.8510669061564322,3.8377881386877064,4.582105719331436,13.3666513004547
0.8720809038393071,3.8466414338990367,4.585497155926319,13.363596280844593
0.893094901522182,3.8553118139419107,4.588622918111748,13.359618479465423
0.9141088992050569,3.863792836934292,4.591482169561334,13.354721308285535
0.9351228968879317,3.8720783856721477,4.594074146426814,13.348908504407312
0.9561368945708066,3.8801626566904677,4.596398157225902,13.342184106107982
0.9771508922536815,3.8880401494312453,4.5984535827407385,13.334552427003299
0.9981648899365564,3.895705655594262,4.600239875926938,13.326018028448258
1.0191788876194312,3.903154248731414,4.6017565618332394,13.316585690350704
1.0401928853023061,3.910381274132379,4.60300323753174,13.306260380639582
1.0612068829851808,3.9173823390381903,4.6039795720587025,13.295047223699022
1.0822208806680558,3.924153303209864,4.6046853063659325,13.282951468149253
1.1032348783509307,3.9306902698711643,4.605120253282732,13.269978454423072
1.1242488760338056,3.936989577037904,4.605284297488392,13.2561335826489
1.1452628737166803,3.943047789240526,4.6051773954952555,13.2414222814051
1.1662768713995553,3.948861689642184,4.6047995756423274,13.225849977951446
1.1872908690824302,3.9544282725507416,4.604150938099443,13.209422070569508
1.2083048667653051,3.959744736320057,4.603231654881977,13.192143903650969
1.2293188644481798,3.964808476633595,4.602041969876115,13.174020746159943
1.2503328621310548,3.969617080161484,4.600582198874688,13.15505777406047
1.2713468598139297,3.9741683185807206,4.598852729623556,13.135260057244059
1.2923608574968046,3.978460142947198,4.596854021878572,13.114632551415191
1.3133748551796793,3.982490678407513,4.59458660747312,13.093180095297944
1.3343888528625543,3.98625821923799,4.592051090396234,13.070907413417718
1.3554028505454292,3.989761224198156,4.58924814688131,13.047819124593223
1.376416848228304,3.992998312185824,4.586178525505412,13.023919756150852
1.3974308459111788,3.995968258180918,4.582843047299206,12.9992137637514
1.4184448435940538,3.9986699894654807,4.579242605867485,12.973705556604028
1.4394588412769287,4.001102582107431,4.575378167520337,12.94739952773889
1.4604728389598034,4.003265257696077,4.571250771414932,12.920300088922405
1.4814868366426783,4.005157380317661,4.566861529707941,12.892411709731007
1.5025008343255533,4.006778453759739,4.562211627718584,12.863738960252059
1.5235148320084282,4.0081281189335325,4.557302324102318,12.834286556855345
1.544528829691303,4.009206151503902,4.55213495103513,12.804059410474464
1.5655428273741778,4.010012459717023,4.5467109144084485,12.773062676852662
1.5865568250570528,4.010547082416321,4.541031694034647,12.741301808240086
1.6075708227399277,4.0108101872376185,4.535098843863103,12.708782606075278
1.6285848204228024,4.010802068974962,4.528913992206798,12.675511274239735
1.6495988181056773,4.010523148108951,4.522478841979417,12.641494472536746
1.6706128157885523,4.009973969489823,4.5157951709428685,12.606739370110537
1.691626813471427,4.0091552011679426,4.5088648319651945,12.57125369858594
1.712640811154302,4.00806763336469,4.501689753288782,12.535045804768771
1.7336548088371768,4.006712177577083,4.494271938808783,12.498124702800643
1.7546688065200517,4.005089865809813,4.4866134683616385,12.460500125706286
1.7756828042029265,4.003201849928624,4.478716498023596,12.422182576305067
1.7966968018858014,4.001049401129262,4.470583260419057,12.383183377479495
1.8177107995686763,3.9986339095164523,4.462216065038614,12.34351472180107
1.8387247972515512,3.9959568837875676,4.453617298566572,12.303189720506309
1.859738794934426,3.9930199510158815,4.444789425217766,12.262222451793019
1.8807527926173009,3.9898248565283594,4.435734987083407,12.22062800836719
1.9017667903001758,3.986373463873221,4.426456604485722,12.178422544114042
1.9227807879830507,3.9826677548724754,4.41695697634106,12.135623319691964
1.9437947856659255,3.9787098297547785,4.4072388805311435,12.092248746754406
1.9648087833488004,3.974501907364014,4.397305174282096,12.048318430392424
1.9858227810316753,3.9700463254389975,4.387158794550815,12.003853209258924
2.00683677871455,3.9653455409596816,4.376802758418256,11.958875192685763
2.027850776397425,3.960402130555257,4.366240163489097,11.913407793938383
2.0488647740803,3.9552187909694188,4.355474188297263,11.86747575857173
2.069878771763175,3.9497983395780007,4.344508092716656,11.821105186661756
2.0908927694460497,3.9441437149540444,4.333345218376453,11.774323547494577
2.1119067671289247,3.9382579774752267,4.321988989080251,11.727159685111157
2.132920764811799,3.9321443099683204,4.310442911228209,11.679643812941748
2.153934762494674,3.925806018385233,4.298710574241388,11.631807495638691
2.174948760177549,3.919246532504826,4.286795650987279,11.583683616148965
2.195962757860424,3.9124694066544565,4.274701898205534,11.535306326083084
2.216976755543299,3.9054783204448897,4.262433156932776,11.486710977561831
2.237990753226174,3.8982770795118142,4.249993352925274,11.437934034983295
2.2590047509090487,3.890869616256858,4.237386497078196,11.3890129655755
2.280018748591923,3.88325999058052,4.224616685840028,11.33998610820365
2.301032746274798,3.875452390599039,4.211688101620639,11.29089252069369
2.322046743957673,3.8674511333366373,4.198605013191387,11.241771806908885
2.343060741640548,3.8592606653841406,4.185371776075495,11.192663925944082
2.364074739323423,3.850885563514358,4.171992832926819,11.143608987030794
2.385088737006298,3.8423305352440202,4.158472713895013,11.094647034995594
2.406102734689173,3.833600419331468,4.144816036974921,11.04581783228108
2.4271167323720477,3.82470018619862,4.131027508337907,10.997160644503706
2.448130730054922,3.815634938265113,4.11711192264265,10.948714037161219
2.469144727737797,3.8064099101817193,4.1030741633227885,10.900515691301845
2.490158725420672,3.797030468949547,4.088919202848642,10.852602245645341
2.511172723103547,3.7875021139107536,4.074652102960006,10.805009171766804
2.532186720786422,3.777830476595713,4.060278014866898,10.75777068754283
2.553200718469297,3.7680213204109614,4.0458021794148955,10.710919712203902
2.574214716152172,3.7580805401514157,4.031229927211517,10.664487864182815
2.5952287138350463,3.74801416131971,4.016566678709923,10.618505500683115
2.616242711517921,3.737828339234744,4.001817944245933,10.573001795715676
2.637256709200796,3.7275293579109667,3.9869893240242282,10.528004851455682
2.658270706883671,3.7171236286892286,3.972086508049292,10.483541836304893
2.679284704566546,3.706617688599525,3.9571152759964816,10.439639142095004
2.700298702249421,3.6960181984354845,3.942081497018353,10.396322552454851
2.721312699932296,3.6853319405200424,3.926991129481134,10.353617414437275
2.742326697615171,3.6745658161414627,3.9118502206260004,10.311548805952068
2.7633406952980453,3.663726842638715,3.8966649061495606,10.27014169223529
2.78435469298092,3.6528221501151967,3.881441409697711,10.229421065343724
2.805368690663795,3.64185897775989,3.8661860422667926,10.189412061350383
2.82638268834667,3.6308446697554078,3.850905201505708,10.15014005042157
2.847396686029545,3.6197866707528568,3.835605370912449,10.111630695219596
2.86841068371242,3.6086925208942082,3.8202931189182276,10.073909973106073
2.889424681395295,3.597569850363787,3.804975097852195,10.03700415749749
2.9104386790781693,3.586426373451817,3.789658042779481,10.000939753597331
2.9314526767610443,3.5752698821143265,3.774348770205123,9.965743383804302
2.952466674443919,3.564108239015678,3.7590541766362167,9.931441618618722
2.973480672126794,3.552949370041948,3.7437812369944794,9.898060750087984
2.994494669809669,3.541801256275917,3.728537002871217,9.865626506953808
3.015508667492544,3.530671925427121,3.7133286006166,9.8341637138037
3.036522665175419,3.519569442713556,3.6981632292550013,9.803695900647936
3.057536662858294,3.5085019011950047,3.6830481582180843,9.774244874206946
3.0785506605411683,3.4974774115617495,3.667990724887295,9.745830267344644
3.0995646582240433,3.4865040913864562,3.6529983319373844,9.718469087861697
3.120578655906918,3.4755900538514766,3.6380784444726264,9.692175291482737
3.141592653589793,3.4647433959683203,3.6232385869474704,9.6669594055487


==> data/duck/abstract-duck-spectral_and_uniform-cost-minimisers.csv <==
xS,yS,xF,yF,xR,yR,yFinS,yFinR
-1.974294618327129,3.138810590988994,-2.0151278179410763,3.147330437948341,-2.526182591538174,9.34896026461528,3.13914401631209,9.511683306322693


==> data/duck/abstract-duck-spectral_and_uniform-orig-outlier1.csv <==
x,y
-0.5,0.25
-1.058943581056866,0.5111511202506155


==> data/duck/abstract-duck-spectral_and_uniform-orig-outlier10.csv <==
x,y
0.375,-0.5
-0.24442696812185916,-0.23344893747309675


==> data/duck/abstract-duck-spectral_and_uniform-orig-outlier2.csv <==
x,y
0.5,-0.16666666666666666
-0.23636428518883945,0.04820339461137199


==> data/duck/abstract-duck-spectral_and_uniform-orig-outlier3.csv <==
x,y
0.5,-0.4166666666666667
-0.10859013525145889,-0.2031814745263544


==> data/duck/abstract-duck-spectral_and_uniform-orig-outlier4.csv <==
x,y
-0.25,0.5
-1.3344229209402432,1.1735593266687254


==> data/duck/abstract-duck-spectral_and_uniform-orig-outlier5.csv <==
x,y
0.0,0.5
-1.0467835205789942,0.8567312470347863


==> data/duck/abstract-duck-spectral_and_uniform-orig-outlier6.csv <==
x,y
0.25,0.5
-1.1008187772715474,1.0613185479952465


==> data/duck/abstract-duck-spectral_and_uniform-orig-outlier7.csv <==
x,y
-0.375,-0.5
-1.3937848396829098,-0.09287883498161276


==> data/duck/abstract-duck-spectral_and_uniform-orig-outlier8.csv <==
x,y
-0.125,-0.5
-0.7984763394302864,-0.13973558257493285


==> data/duck/abstract-duck-spectral_and_uniform-orig-outlier9.csv <==
x,y
0.125,-0.5
-0.9018346913054052,-0.010484554544570146


==> data/duck/abstract-duck-spectral_and_uniform-rotated-outliers.csv <==
x,y
0.8774822222995803,0.782727235467879
0.13498682562359748,0.19992548480110084
-0.14615956002134461,0.17807838745620058
1.5948889857090238,0.7837443131569662
1.1921031745966921,0.6392450154033444
1.401795592065623,0.6108749125457296
0.447569511785277,1.3232324774723998
0.1764648215309732,0.7911704395574872
0.335430729743437,0.8371988783256334
-0.12214054409443581,0.31515811371576236


==> data/dummy-power/curve_1.csv <==
t,c,u,l
0.0,0.0,0.0,0.0
0.010101010101010102,0.010101010101010102,0.011111111111111113,0.009090909090909092
0.020202020202020204,0.020202020202020204,0.022222222222222227,0.018181818181818184
0.030303030303030304,0.030303030303030304,0.03333333333333334,0.027272727272727275
0.04040404040404041,0.04040404040404041,0.04444444444444445,0.03636363636363637
0.05050505050505051,0.05050505050505051,0.055555555555555566,0.04545454545454546
0.06060606060606061,0.06060606060606061,0.06666666666666668,0.05454545454545455
0.07070707070707072,0.07070707070707072,0.07777777777777779,0.06363636363636364
0.08080808080808081,0.08080808080808081,0.0888888888888889,0.07272727272727274
0.09090909090909091,0.09090909090909091,0.1,0.08181818181818182
0.10101010101010102,0.10101010101010102,0.11111111111111113,0.09090909090909093
0.11111111111111112,0.11111111111111112,0.12222222222222225,0.1
0.12121212121212122,0.12121212121212122,0.13333333333333336,0.1090909090909091
0.13131313131313133,0.13131313131313133,0.14444444444444446,0.1181818181818182
0.14141414141414144,0.14141414141414144,0.15555555555555559,0.1272727272727273
0.15151515151515152,0.15151515151515152,0.16666666666666669,0.13636363636363638
0.16161616161616163,0.16161616161616163,0.1777777777777778,0.14545454545454548
0.17171717171717174,0.17171717171717174,0.18888888888888894,0.15454545454545457
0.18181818181818182,0.18181818181818182,0.2,0.16363636363636364
0.19191919191919193,0.19191919191919193,0.21111111111111114,0.17272727272727276
0.20202020202020204,0.20202020202020204,0.22222222222222227,0.18181818181818185
0.21212121212121213,0.21212121212121213,0.23333333333333336,0.19090909090909092
0.22222222222222224,0.22222222222222224,0.2444444444444445,0.2
0.23232323232323235,0.23232323232323235,0.2555555555555556,0.2090909090909091
0.24242424242424243,0.24242424242424243,0.2666666666666667,0.2181818181818182
0.25252525252525254,0.25252525252525254,0.27777777777777785,0.2272727272727273
0.26262626262626265,0.26262626262626265,0.2888888888888889,0.2363636363636364
0.27272727272727276,0.27272727272727276,0.30000000000000004,0.24545454545454548
0.2828282828282829,0.2828282828282829,0.31111111111111117,0.2545454545454546
0.29292929292929293,0.29292929292929293,0.32222222222222224,0.26363636363636367
0.30303030303030304,0.30303030303030304,0.33333333333333337,0.27272727272727276
0.31313131313131315,0.31313131313131315,0.3444444444444445,0.28181818181818186
0.32323232323232326,0.32323232323232326,0.3555555555555556,0.29090909090909095
0.33333333333333337,0.33333333333333337,0.36666666666666675,0.30000000000000004
0.3434343434343435,0.3434343434343435,0.3777777777777779,0.30909090909090914
0.3535353535353536,0.3535353535353536,0.388888888888889,0.31818181818181823
0.36363636363636365,0.36363636363636365,0.4,0.32727272727272727
0.37373737373737376,0.37373737373737376,0.41111111111111115,0.33636363636363636
0.38383838383838387,0.38383838383838387,0.4222222222222223,0.3454545454545455
0.393939393939394,0.393939393939394,0.4333333333333334,0.3545454545454546
0.4040404040404041,0.4040404040404041,0.44444444444444453,0.3636363636363637
0.4141414141414142,0.4141414141414142,0.45555555555555566,0.3727272727272728
0.42424242424242425,0.42424242424242425,0.46666666666666673,0.38181818181818183
0.43434343434343436,0.43434343434343436,0.47777777777777786,0.39090909090909093
0.4444444444444445,0.4444444444444445,0.488888888888889,0.4
0.4545454545454546,0.4545454545454546,0.5000000000000001,0.4090909090909091
0.4646464646464647,0.4646464646464647,0.5111111111111112,0.4181818181818182
0.4747474747474748,0.4747474747474748,0.5222222222222224,0.42727272727272736
0.48484848484848486,0.48484848484848486,0.5333333333333334,0.4363636363636364
0.494949494949495,0.494949494949495,0.5444444444444445,0.4454545454545455
0.5050505050505051,0.5050505050505051,0.5555555555555557,0.4545454545454546
0.5151515151515152,0.5151515151515152,0.5666666666666669,0.46363636363636374
0.5252525252525253,0.5252525252525253,0.5777777777777778,0.4727272727272728
0.5353535353535354,0.5353535353535354,0.5888888888888889,0.4818181818181818
0.5454545454545455,0.5454545454545455,0.6000000000000001,0.49090909090909096
0.5555555555555556,0.5555555555555556,0.6111111111111112,0.5
0.5656565656565657,0.5656565656565657,0.6222222222222223,0.5090909090909091
0.5757575757575758,0.5757575757575758,0.6333333333333334,0.5181818181818182
0.5858585858585859,0.5858585858585859,0.6444444444444445,0.5272727272727273
0.595959595959596,0.595959595959596,0.6555555555555557,0.5363636363636365
0.6060606060606061,0.6060606060606061,0.6666666666666667,0.5454545454545455
0.6161616161616162,0.6161616161616162,0.6777777777777779,0.5545454545454547
0.6262626262626263,0.6262626262626263,0.688888888888889,0.5636363636363637
0.6363636363636365,0.6363636363636365,0.7000000000000002,0.5727272727272729
0.6464646464646465,0.6464646464646465,0.7111111111111112,0.5818181818181819
0.6565656565656566,0.6565656565656566,0.7222222222222223,0.5909090909090909
0.6666666666666667,0.6666666666666667,0.7333333333333335,0.6000000000000001
0.6767676767676768,0.6767676767676768,0.7444444444444446,0.6090909090909091
0.686868686868687,0.686868686868687,0.7555555555555558,0.6181818181818183
0.696969696969697,0.696969696969697,0.7666666666666668,0.6272727272727273
0.7070707070707072,0.7070707070707072,0.777777777777778,0.6363636363636365
0.7171717171717172,0.7171717171717172,0.788888888888889,0.6454545454545455
0.7272727272727273,0.7272727272727273,0.8,0.6545454545454545
0.7373737373737375,0.7373737373737375,0.8111111111111112,0.6636363636363637
0.7474747474747475,0.7474747474747475,0.8222222222222223,0.6727272727272727
0.7575757575757577,0.7575757575757577,0.8333333333333335,0.6818181818181819
0.7676767676767677,0.7676767676767677,0.8444444444444446,0.690909090909091
0.7777777777777778,0.7777777777777778,0.8555555555555556,0.7000000000000001
0.787878787878788,0.787878787878788,0.8666666666666668,0.7090909090909092
0.797979797979798,0.797979797979798,0.8777777777777779,0.7181818181818183
0.8080808080808082,0.8080808080808082,0.8888888888888891,0.7272727272727274
0.8181818181818182,0.8181818181818182,0.9000000000000001,0.7363636363636364
0.8282828282828284,0.8282828282828284,0.9111111111111113,0.7454545454545456
0.8383838383838385,0.8383838383838385,0.9222222222222224,0.7545454545454546
0.8484848484848485,0.8484848484848485,0.9333333333333335,0.7636363636363637
0.8585858585858587,0.8585858585858587,0.9444444444444446,0.7727272727272728
0.8686868686868687,0.8686868686868687,0.9555555555555557,0.7818181818181819
0.8787878787878789,0.8787878787878789,0.9666666666666669,0.790909090909091
0.888888888888889,0.888888888888889,0.977777777777778,0.8
0.8989898989898991,0.8989898989898991,0.9888888888888892,0.8090909090909092
0.9090909090909092,0.9090909090909092,1.0000000000000002,0.8181818181818182
0.9191919191919192,0.9191919191919192,1.0111111111111113,0.8272727272727273
0.9292929292929294,0.9292929292929294,1.0222222222222224,0.8363636363636364
0.9393939393939394,0.9393939393939394,1.0333333333333334,0.8454545454545456
0.9494949494949496,0.9494949494949496,1.0444444444444447,0.8545454545454547
0.9595959595959597,0.9595959595959597,1.0555555555555558,0.8636363636363638
0.9696969696969697,0.9696969696969697,1.0666666666666669,0.8727272727272728
0.9797979797979799,0.9797979797979799,1.077777777777778,0.881818181818182
0.98989898989899,0.98989898989899,1.088888888888889,0.890909090909091
1.0,1.0,1.1,0.9


==> data/dummy-power/curve_2.csv <==
t,c,u,l
0.0,0.0,0.0,0.0
0.010101010101010102,0.0001020304050607081,0.00011223344556677893,9.182736455463729e-05
0.020202020202020204,0.0004081216202428324,0.0004489337822671157,0.00036730945821854917
0.030303030303030304,0.0009182736455463729,0.0010101010101010103,0.0008264462809917356
0.04040404040404041,0.0016324864809713297,0.0017957351290684629,0.0014692378328741967
0.05050505050505051,0.002550760126517703,0.0028058361391694736,0.002295684113865933
0.06060606060606061,0.0036730945821854917,0.004040404040404041,0.0033057851239669425
0.07070707070707072,0.0049994898479746985,0.005499438832772169,0.004499540863177229
0.08080808080808081,0.006529945923885319,0.007182940516273851,0.005876951331496787
0.09090909090909091,0.008264462809917356,0.009090909090909092,0.00743801652892562
0.10101010101010102,0.010203040506070812,0.011223344556677894,0.009182736455463731
0.11111111111111112,0.01234567901234568,0.013580246913580249,0.011111111111111112
0.12121212121212122,0.014692378328741967,0.016161616161616165,0.01322314049586777
0.13131313131313133,0.017243138455259672,0.018967452300785642,0.015518824609733705
0.14141414141414144,0.019997959391898794,0.021997755331088675,0.017998163452708917
0.15151515151515152,0.022956841138659322,0.025252525252525256,0.02066115702479339
0.16161616161616163,0.026119783695541274,0.028731762065095406,0.023507805325987147
0.17171717171717174,0.029486787062544647,0.03243546576879911,0.026538108356290183
0.18181818181818182,0.03305785123966942,0.03636363636363637,0.02975206611570248
0.19191919191919193,0.03683297622691563,0.040516273849607196,0.03314967860422407
0.20202020202020204,0.04081216202428325,0.04489337822671158,0.036730945821854925
0.21212121212121213,0.044995408631772274,0.04949494949494951,0.04049586776859505
0.22222222222222224,0.04938271604938272,0.054320987654320994,0.044444444444444446
0.23232323232323235,0.053974084277114594,0.05937149270482606,0.04857667584940314
0.24242424242424243,0.05876951331496787,0.06464646464646466,0.05289256198347108
0.25252525252525254,0.06376900316294257,0.07014590347923683,0.057392102846648314
0.26262626262626265,0.06897255382103869,0.07586980920314257,0.06207529843893482
0.27272727272727276,0.07438016528925621,0.08181818181818185,0.0669421487603306
0.2828282828282829,0.07999183756759518,0.0879910213243547,0.07199265381083567
0.29292929292929293,0.0858075706560555,0.09438832772166106,0.07722681359044996
0.30303030303030304,0.09182736455463729,0.10101010101010102,0.08264462809917356
0.31313131313131315,0.09805121926334048,0.10785634118967453,0.08824609733700643
0.32323232323232326,0.1044791347821651,0.11492704826038162,0.09403122130394859
0.33333333333333337,0.11111111111111113,0.12222222222222226,0.10000000000000002
0.3434343434343435,0.11794714825017859,0.12974186307519645,0.10615243342516073
0.3535353535353536,0.12498724619936745,0.1374859708193042,0.1124885215794307
0.36363636363636365,0.1322314049586777,0.14545454545454548,0.11900826446280992
0.37373737373737376,0.1396796245281094,0.15364758698092035,0.12571166207529846
0.38383838383838387,0.14733190490766251,0.16206509539842878,0.13259871441689627
0.393939393939394,0.15518824609733703,0.17070707070707075,0.13966942148760333
0.4040404040404041,0.163248648097133,0.1795735129068463,0.1469237832874197
0.4141414141414142,0.17151311090705035,0.1886644219977554,0.15436179981634532
0.42424242424242425,0.1799816345270891,0.19797979797979803,0.1619834710743802
0.43434343434343436,0.1886542189572493,0.20751964085297425,0.16978879706152436
0.4444444444444445,0.19753086419753088,0.21728395061728398,0.17777777777777778
0.4545454545454546,0.20661157024793392,0.22727272727272732,0.18595041322314054
0.4646464646464647,0.21589633710845837,0.23748597081930423,0.19430670339761255
0.4747474747474748,0.22538516477910422,0.24792368125701467,0.2028466483011938
0.48484848484848486,0.23507805325987147,0.25858585858585864,0.21157024793388432
0.494949494949495,0.24497500255076016,0.2694725028058362,0.22047750229568414
0.5050505050505051,0.25507601265177027,0.2805836139169473,0.22956841138659326
0.5151515151515152,0.26538108356290185,0.2919191919191921,0.23884297520661169
0.5252525252525253,0.27589021528415475,0.3034792368125703,0.24830119375573928
0.5353535353535354,0.286603407815529,0.31526374859708195,0.2579430670339761
0.5454545454545455,0.29752066115702486,0.3272727272727274,0.2677685950413224
0.5555555555555556,0.308641975308642,0.33950617283950624,0.27777777777777785
0.5656565656565657,0.3199673502703807,0.3519640852974188,0.28797061524334266
0.5757575757575758,0.33149678604224064,0.3646464646464647,0.29834710743801657
0.5858585858585859,0.343230282624222,0.37755331088664423,0.30890725436179983
0.595959595959596,0.35516784001632495,0.3906846240179575,0.31965105601469246
0.6060606060606061,0.36730945821854916,0.4040404040404041,0.3305785123966942
0.6161616161616162,0.3796551372308949,0.41762065095398443,0.3416896235078054
0.6262626262626263,0.39220487705336193,0.43142536475869814,0.35298438934802573
0.6363636363636365,0.40495867768595056,0.44545454545454566,0.3644628099173555
0.6464646464646465,0.4179165391286604,0.4597081930415265,0.37612488521579435
0.6565656565656566,0.4310784613814917,0.4741863075196409,0.38797061524334253
0.6666666666666667,0.44444444444444453,0.48888888888888904,0.4000000000000001
0.6767676767676768,0.4580144883175187,0.5038159371492705,0.4122130394857668
0.686868686868687,0.47178859300071435,0.5189674523007858,0.4246097337006429
0.696969696969697,0.4857667584940313,0.5343434343434345,0.43719008264462816
0.7070707070707072,0.4999489847974698,0.5499438832772168,0.4499540863177228
0.7171717171717172,0.5143352719110296,0.5657687991021326,0.4629017447199266
0.7272727272727273,0.5289256198347108,0.5818181818181819,0.47603305785123967
0.7373737373737375,0.5437200285685135,0.5980920314253649,0.4893480257116622
0.7474747474747475,0.5587184981124376,0.6145903479236814,0.5028466483011939
0.7575757575757577,0.5739210284664832,0.6313131313131316,0.5165289256198349
0.7676767676767677,0.5893276196306501,0.6482603815937151,0.5303948576675851
0.7777777777777778,0.6049382716049383,0.6654320987654322,0.5444444444444445
0.787878787878788,0.6207529843893481,0.682828282828283,0.5586776859504133
0.797979797979798,0.6367717579838792,0.7004489337822671,0.5730945821854913
0.8080808080808082,0.652994592388532,0.7182940516273852,0.5876951331496788
0.8181818181818182,0.6694214876033059,0.7363636363636366,0.6024793388429753
0.8282828282828284,0.6860524436282014,0.7546576879910216,0.6174471992653813
0.8383838383838385,0.7028874604632181,0.77317620650954,0.6325987144168963
0.8484848484848485,0.7199265381083564,0.7919191919191921,0.6479338842975207
0.8585858585858587,0.7371696765636161,0.8108866442199778,0.6634527089072545
0.8686868686868687,0.7546168758289972,0.830078563411897,0.6791551882460974
0.8787878787878789,0.7722681359044997,0.8494949494949497,0.6950413223140498
0.888888888888889,0.7901234567901235,0.8691358024691359,0.7111111111111111
0.8989898989898991,0.808182838485869,0.889001122334456,0.7273645546372821
0.9090909090909092,0.8264462809917357,0.9090909090909093,0.7438016528925622
0.9191919191919192,0.8449137843077238,0.9294051627384963,0.7604224058769514
0.9292929292929294,0.8635853484338335,0.9499438832772169,0.7772268135904502
0.9393939393939394,0.8824609733700643,0.9707070707070709,0.794214876033058
0.9494949494949496,0.9015406591164169,0.9916947250280587,0.8113865932047752
0.9595959595959597,0.9208244056728907,1.0129068462401798,0.8287419651056016
0.9696969696969697,0.9403122130394859,1.0343434343434346,0.8462809917355373
0.9797979797979799,0.9600040812162026,1.0560044893378229,0.8640036730945824
0.98989898989899,0.9799000102030406,1.0778900112233447,0.8819100091827365
1.0,1.0,1.1,0.9


==> data/dummy-power/curve_3.csv <==
t,c,u,l
0.0,0.0,0.0,0.0
0.010101010101010102,1.0306101521283648e-06,1.1336711673412013e-06,9.275491369155283e-07
0.020202020202020204,8.244881217026918e-06,9.06936933872961e-06,7.420393095324227e-06
0.030303030303030304,2.7826474107465846e-05,3.0609121518212435e-05,2.5043826696719263e-05
0.04040404040404041,6.595904973621535e-05,7.255495470983689e-05,5.936314476259381e-05
0.05050505050505051,0.00012882626901604562,0.0001417088959176502,0.00011594364211444106
0.06060606060606061,0.00022261179285972677,0.0002448729721456995,0.0002003506135737541
0.07070707070707072,0.0003534992821800292,0.00038884921039803214,0.0003181493539620263
0.08080808080808081,0.0005276723978897228,0.0005804396376786951,0.0004749051581007505
0.09090909090909091,0.0007513148009015778,0.0008264462809917356,0.0006761833208114201
0.10101010101010102,0.001030610152128365,0.0011336711673412016,0.0009275491369155285
0.11111111111111112,0.0013717421124828536,0.001508916323731139,0.0012345679012345683
0.12121212121212122,0.0017808943428778141,0.001958983777165596,0.0016028049085900328
0.13131313131313133,0.0022642505042260175,0.0024906755546486195,0.002037825453803416
0.14141414141414144,0.0028279942574402335,0.003110793683184257,0.0025451948316962104
0.15151515151515152,0.0034783092634332307,0.0038261401897765543,0.0031304783370899075
0.16161616161616163,0.004221379183117782,0.004643517101429561,0.003799241264806004
0.17171717171717174,0.005063387677406657,0.005569726445147323,0.004557048909665991
0.18181818181818182,0.006010518407212622,0.006611570247933885,0.005409466566491361
0.19191919191919193,0.007068955033448454,0.0077758505367933,0.006362059530103609
0.20202020202020204,0.00824488121702692,0.009069369338729613,0.007420393095324228
0.21212121212121213,0.009544480618860785,0.010498928680746865,0.008590032556974707
0.22222222222222224,0.010973936899862828,0.012071330589849112,0.009876543209876546
0.23232323232323235,0.012539433720945816,0.013793377093040399,0.011285490348851235
0.24242424242424243,0.014247154743022513,0.015671870217324767,0.012822439268720263
0.25252525252525254,0.0161032836270057,0.017713611989706272,0.01449295526430513
0.26262626262626265,0.01811400403380814,0.019925404437188956,0.016302603630427327
0.27272727272727276,0.020285499624342607,0.02231404958677687,0.018256949661908346
0.2828282828282829,0.02262395405952187,0.024886349465474057,0.020361558653569683
0.29292929292929293,0.025135551000258684,0.027649106100284555,0.022621995900232818
0.30303030303030304,0.027826474107465846,0.030609121518212434,0.02504382669671926
0.31313131313131315,0.030702907042056114,0.03377319774626173,0.027632616337850503
0.32323232323232326,0.03377103346494226,0.037148136811436486,0.030393930118448032
0.33333333333333337,0.03703703703703705,0.04074074074074076,0.03333333333333335
0.3434343434343435,0.040507101419253254,0.044557811561178585,0.03645639127732793
0.3535353535353536,0.04418741027250365,0.048606151299754013,0.03976866924525328
0.36363636363636365,0.04808414725770098,0.05289256198347108,0.043275732531930886
0.37373737373737376,0.05220349603575806,0.05742384563933387,0.04698314643218225
0.38383838383838387,0.05655164026758763,0.0622068042943464,0.050896476240828874
0.393939393939394,0.06113476361410247,0.06724823997551273,0.05502128725269222
0.4040404040404041,0.06595904973621536,0.0725549547098369,0.05936314476259382
0.4141414141414142,0.07103068229483904,0.07813375052432295,0.06392761406535513
0.42424242424242425,0.07635584495088628,0.08399142944597492,0.06872026045579765
0.43434343434343436,0.08194072136526989,0.09013479350179689,0.07374664922874291
0.4444444444444445,0.08779149519890263,0.0965706447187929,0.07901234567901237
0.4545454545454546,0.09391435011269725,0.10330578512396699,0.08452291510142752
0.4646464646464647,0.10031546976756653,0.11034701674432319,0.09028392279080988
0.4747474747474748,0.10700103782442323,0.11770114160686557,0.09630093404198091
0.48484848484848486,0.1139772379441801,0.12537496173859813,0.1025795141497621
0.494949494949495,0.12125025378774998,0.13337527916652497,0.10912522840897498
0.5050505050505051,0.1288262690160456,0.14170889591765018,0.11594364211444104
0.5151515151515152,0.13671146728997977,0.15038261401897776,0.1230403205609818
0.5252525252525253,0.14491203227046512,0.15940323549751165,0.13042082904341862
0.5353535353535354,0.15343414761841453,0.168777562380256,0.13809073285657308
0.5454545454545455,0.16228399699474086,0.17851239669421495,0.14605559729526676
0.5555555555555556,0.1714677640603567,0.18861454046639237,0.15432098765432103
0.5656565656565657,0.18099163247617495,0.19909079572379246,0.16289246922855746
0.5757575757575758,0.19086178590310826,0.2099479644934191,0.17177560731279745
0.5858585858585859,0.20108440800206948,0.22119284880227644,0.18097596720186254
0.595959595959596,0.21166568243397146,0.23283225067736862,0.19049911419057433
0.6060606060606061,0.22261179285972676,0.24487297214569947,0.20035061357375408
0.6161616161616162,0.23392892294024842,0.2573218152342733,0.2105360306462236
0.6262626262626263,0.2456232563364489,0.27018558197009385,0.22106093070280403
0.6363636363636365,0.2577009767092413,0.28347107438016544,0.2319308790383172
0.6464646464646465,0.27016826771953806,0.2971850944914919,0.24315144094758426
0.6565656565656566,0.28303131302825213,0.3113344443310774,0.25472818172542694
0.6666666666666667,0.2962962962962964,0.32592592592592606,0.2666666666666668
0.6767676767676768,0.3099694011845833,0.3409663413030417,0.278972461066125
0.686868686868687,0.32405681135402603,0.3564624924894287,0.29165113021862343
0.696969696969697,0.338564710465537,0.3724211815120907,0.3047082394189833
0.7070707070707072,0.3534992821800292,0.3888492103980321,0.31814935396202626
0.7171717171717172,0.3688667101584152,0.40575338117425674,0.3319800391425737
0.7272727272727273,0.38467317806160783,0.42314049586776864,0.3462058602554471
0.7373737373737375,0.40092486955052015,0.4410173565055722,0.3608323825954681
0.7474747474747475,0.41762796828606447,0.459390765114671,0.375865171457458
0.7575757575757577,0.434788657929154,0.47826752372206943,0.3913097921362386
0.7676767676767677,0.45241312214070106,0.4976544343547712,0.407171809926631
0.7777777777777778,0.4705075445816187,0.5175582990397806,0.4234567901234568
0.787878787878788,0.4890781089128198,0.5379859198041018,0.4401702980215378
0.797979797979798,0.5081309987952168,0.5589440986747386,0.4573178989156952
0.8080808080808082,0.5276723978897229,0.5804396376786952,0.47490515810075057
0.8181818181818182,0.5477084898572503,0.6024793388429753,0.49293764087152525
0.8282828282828284,0.5682454583587123,0.6250700041945836,0.511420912522841
0.8383838383838385,0.5892894870550214,0.6482184357605235,0.5303605383495192
0.8484848484848485,0.6108467596070902,0.6719314355677993,0.5497620836463812
0.8585858585858587,0.6329234596758321,0.6962158056434153,0.5696311137082489
0.8686868686868687,0.6555257709221591,0.7210783480143751,0.5899731938299433
0.8787878787878789,0.6786598770069847,0.7465258647076832,0.6107938893062863
0.888888888888889,0.702331961591221,0.7725651577503432,0.632098765432099
0.8989898989898991,0.7265482083357814,0.7992030291693596,0.6538933875022033
0.9090909090909092,0.751314800901578,0.8264462809917359,0.6761833208114202
0.9191919191919192,0.7766379229495239,0.8543017152444764,0.6989741306545716
0.9292929292929294,0.8025237581405322,0.8827761339545855,0.722271382326479
0.9393939393939394,0.8289784901355151,0.9118763391490666,0.7460806411219636
0.9494949494949496,0.8560083025953859,0.9416091328549245,0.7704074723358473
0.9595959595959597,0.8836193791810567,0.9719813170991625,0.7952574412629511
0.9696969696969697,0.9118179035534408,1.002999693908785,0.8206361131980968
0.9797979797979799,0.9406100593734511,1.0346710653107962,0.846549053436106
0.98989898989899,0.9700020303019998,1.0670022333321998,0.8730018272717999
1.0,1.0,1.1,0.9


==> data/dummy-power/curve_4.csv <==
t,c,u,l
0.0,0.0,0.0,0.0
0.010101010101010102,1.041020355685217e-08,1.1451223912537388e-08,9.369183201166953e-09
0.020202020202020204,1.6656325690963473e-07,1.832195826005982e-07,1.4990693121867125e-07
0.030303030303030304,8.432264881050256e-07,9.275491369155282e-07,7.589038392945231e-07
0.04040404040404041,2.6650121105541556e-06,2.9315133216095712e-06,2.39851089949874e-06
0.05050505050505051,6.5063772230326075e-06,7.157014945335869e-06,5.855739500729347e-06
0.06060606060606061,1.349162380968041e-05,1.4840786190648452e-05,1.214246142871237e-05
0.07070707070707072,2.499489874000207e-05,2.7494388614002277e-05,2.2495408866001864e-05
0.08080808080808081,4.264019376886649e-05,4.690421314575314e-05,3.837617439197984e-05
0.09090909090909091,6.830134553650708e-05,7.51314800901578e-05,6.147121098285637e-05
0.10101010101010102,0.00010410203556852172,0.0001145122391253739,9.369183201166956e-05
0.11111111111111112,0.0001524157902758726,0.0001676573693034599,0.00013717421124828536
0.12121212121212122,0.00021586598095488656,0.00023745257905037522,0.0001942793828593979
0.13131313131313133,0.00029732582378725486,0.0003270584061659804,0.0002675932414085294
0.14141414141414144,0.0003999183798400331,0.00043991021782403643,0.0003599265418560298
0.15151515151515152,0.0005270165550656411,0.0005797182105722052,0.00047431489955907695
0.16161616161616163,0.0006822431003018638,0.0007504674103320502,0.0006140187902716774
0.17171717171717174,0.0008694706112718503,0.0009564176723990354,0.0007825235501446653
0.18181818181818182,0.0010928215285841132,0.0012021036814425247,0.000983539375725702
0.19191919191919193,0.0013566681377325317,0.0014923349515057849,0.0012210013239592784
0.20202020202020204,0.0016656325690963475,0.0018321958260059824,0.001499069312186713
0.21212121212121213,0.0020245867979401667,0.002227045477734184,0.00182212811814615
0.22222222222222224,0.0024386526444139618,0.0026825179088553583,0.0021947873799725657
0.23232323232323235,0.0029132017735530686,0.0032045219509083756,0.0026218815961977617
0.24242424242424243,0.003453855695278185,0.0037992412648060036,0.0031084701257503666
0.25252525252525254,0.0040664857643953785,0.004473134340834917,0.0036598371879558405
0.26262626262626265,0.004757213180596078,0.005232934498655686,0.00428149186253647
0.27272727272727276,0.005532408988457076,0.006085649887302784,0.004979168089611369
0.2828282828282829,0.00639869407744053,0.007038563485184583,0.005758824669696477
0.29292929292929293,0.007362939181893958,0.008099233100083354,0.006626645263704562
0.30303030303030304,0.008432264881050257,0.009275491369155283,0.007589038392945231
0.31313131313131315,0.009614041599027673,0.010575445758930442,0.008652637439124906
0.32323232323232326,0.010915889604829821,0.012007478565312804,0.009824300644346839
0.33333333333333337,0.012345679012345685,0.013580246913580256,0.011111111111111117
0.3434343434343435,0.013911529780349605,0.015302682758384567,0.012520376802314645
0.3535353535353536,0.015621811712501293,0.017183992883751425,0.014059630541251164
0.36363636363636365,0.01748514445734581,0.019233658903080396,0.01573663001161123
0.37373737373737376,0.01951039750831362,0.021461437259144983,0.01755935775748226
0.38383838383838387,0.021706690203720506,0.023877359224092558,0.019536021183348455
0.393939393939394,0.024083391726767645,0.026491730899444413,0.02167505255409088
0.4040404040404041,0.02665012110554156,0.029315133216095718,0.023985108994987406
0.4141414141414142,0.029416747213014155,0.032358421934315575,0.02647507249171274
0.42424242424242425,0.03239338876704267,0.03563272764374694,0.0291540498903384
0.43434343434343436,0.03559041433036975,0.03914945576340673,0.03203137289733278
0.4444444444444445,0.03901844231062339,0.04292028654168573,0.03511659807956105
0.4545454545454546,0.042688340960316935,0.04695717505634863,0.03841950686428524
0.4646464646464647,0.0466112283768491,0.05127235121453401,0.04195010553916419
0.4747474747474748,0.050798472502503966,0.05587831975275437,0.04571862525225357
0.48484848484848486,0.05526169112445096,0.06078786023689606,0.049735522012005866
0.494949494949495,0.06001275187474494,0.06601402706221944,0.054011476687270445
0.5050505050505051,0.06506377223032606,0.07157014945335867,0.05855739500729345
0.5151515151515152,0.07042711951301989,0.07746983146432188,0.0633844075617179
0.5252525252525253,0.07611541088953724,0.08372695197849098,0.06850386980058353
0.5353535353535354,0.08214151337147445,0.0903556647086219,0.07392736203432701
0.5454545454545455,0.08851854381531321,0.09737039819684454,0.0796666894337819
0.5555555555555556,0.09525986892242037,0.10478585581466242,0.08573388203017834
0.5656565656565657,0.10237910523904847,0.11261701576295333,0.09214119471514363
0.5757575757575758,0.10989011915633506,0.12087913107196858,0.09890110724070156
0.5858585858585859,0.11780702691030333,0.12958772960133366,0.106026324219273
0.595959595959596,0.1261441945818618,0.138758614040048,0.11352977512367562
0.6060606060606061,0.13491623809680411,0.14840786190648453,0.1214246142871237
0.6161616161616162,0.14413802322580965,0.15855182554839062,0.1297242209032287
0.6262626262626263,0.15382466558444277,0.16920713214288707,0.1384421990259985
0.6363636363636365,0.16399153063315358,0.18039068369646896,0.14759237756983823
0.6464646464646465,0.17465423367727714,0.19211965704500486,0.15718881030954943
0.6565656565656566,0.18582863986703424,0.20441150385373769,0.16724577588033082
0.6666666666666667,0.19753086419753096,0.2172839506172841,0.17777777777777787
0.6767676767676768,0.20977727150875844,0.2307549986596343,0.1887995443578826
0.686868686868687,0.22258447648559368,0.24484292413415307,0.20032602883703432
0.696969696969697,0.2359693436577985,0.2595662780235784,0.21237240929201867
0.7070707070707072,0.2499489874000207,0.2749438861400228,0.22495408866001862
0.7171717171717172,0.26454077193179276,0.2909948491249721,0.2380866947386135
0.7272727272727273,0.279762311317533,0.30773854244928633,0.2517860801857797
0.7373737373737375,0.29563146946654517,0.3251946164131997,0.26606832251989065
0.7474747474747475,0.3121663601330179,0.34338299614631973,0.28094972411971614
0.7575757575757577,0.3293853469160258,0.3623238816076284,0.2964468122244232
0.7676767676767677,0.3473070432595281,0.3820377475854809,0.3125763389335753
0.7777777777777778,0.3659503124523701,0.40254534369760714,0.3293552812071331
0.787878787878788,0.3853342676282823,0.4238676943911106,0.3468008408654541
0.797979797979798,0.4054782717658801,0.44602609894246814,0.3649304445892921
0.8080808080808082,0.42640193768866497,0.4690421314575315,0.3837617439197985
0.8181818181818182,0.44812512806502297,0.4929376408715253,0.4033126152585207
0.8282828282828284,0.4706679554082265,0.5177347509490492,0.4236011598674038
0.8383838383838385,0.49405078207643205,0.5434558602840753,0.4446457038687889
0.8484848484848485,0.5182942202726827,0.570123642299951,0.4664647982454144
0.8585858585858587,0.5434191320449064,0.5977610452493971,0.48907721884041583
0.8686868686868687,0.569446629285916,0.6263912922145077,0.5125019663573245
0.8787878787878789,0.5963980737334109,0.6560378811067521,0.5367582663600698
0.888888888888889,0.6242950769699742,0.6867245846669717,0.5618655692729768
0.8989898989898991,0.6531595004230762,0.718475450465384,0.5878435503807686
0.9090909090909092,0.683013455365071,0.7513148009015781,0.6147121098285638
0.9191919191919192,0.7138793029131988,0.7852672332045187,0.6424913726218789
0.9292929292929294,0.7457796540295856,0.8203576194325441,0.671201688626627
0.9393939393939394,0.7787373695212415,0.8566111064733657,0.7008636325691173
0.9494949494949496,0.8127755600400635,0.8940531160440699,0.7314980040360571
0.9595959595959597,0.8479175860828323,0.9327093446911155,0.763125827474549
0.9696969696969697,0.8841870579912153,0.9726057637903369,0.7957683521920939
0.9797979797979799,0.9216078359517653,1.013768619546942,0.8294470523565888
0.98989898989899,0.960204029995919,1.056224432995511,0.8641836269963271
1.0,1.0,1.1,0.9


==> data/dummy-power/curve_5.csv <==
t,c,u,l
0.0,0.0,0.0,0.0
0.010101010101010102,1.0515357128133507e-10,1.1566892840946858e-10,9.463821415320156e-11
0.020202020202020204,3.364914281002722e-09,3.7014057091029947e-09,3.02842285290245e-09
0.030303030303030304,2.5552317821364412e-08,2.8107549603500855e-08,2.299708603922797e-08
0.04040404040404041,1.0767725699208711e-07,1.1844498269129583e-07,9.69095312928784e-08
0.05050505050505051,3.2860491025417213e-07,3.614654012795894e-07,2.957444192287549e-07
0.06060606060606061,8.176741702836612e-07,8.994415873120273e-07,7.35906753255295e-07
0.07070707070707072,1.7673160725253991e-06,1.9440476797779394e-06,1.5905844652728593e-06
0.08080808080808081,3.4456722237467875e-06,3.7902394461214665e-06,3.101105001372109e-06
0.09090909090909091,6.209213230591552e-06,6.830134553650708e-06,5.588291907532397e-06
0.10101010101010102,1.0515357128133508e-05,1.156689284094686e-05,9.463821415320157e-06
0.11111111111111112,1.6935087808430292e-05,1.8628596589273322e-05,1.5241579027587264e-05
0.12121212121212122,2.616557344907716e-05,2.8782130793984875e-05,2.354901610416944e-05
0.13131313131313133,3.904278494176074e-05,4.294706343593682e-05,3.513850644758467e-05
0.14141414141414144,5.655411432081277e-05,6.220952575289406e-05,5.08987028887315e-05
0.15151515151515152,7.985099319176379e-05,8.783609251094018e-05,7.186589387258742e-05
0.16161616161616163,0.0001102615111598972,0.00012128766227588693,9.923536004390748e-05
0.17171717171717174,0.0001493030342588026,0.00016423333768468288,0.00013437273083292234
0.18181818181818182,0.00019869482337892967,0.00021856430571682266,0.00017882534104103672
0.19191919191919193,0.00026037065269614247,0.00028640771796575675,0.00023433358742652822
0.20202020202020204,0.00033649142810027226,0.00037014057091029953,0.00030284228529024504
0.21212121212121213,0.00042945780562367173,0.00047240358618603893,0.0003865120250613046
0.22222222222222224,0.0005419228098697694,0.0005961150908567463,0.00048773052888279245
0.23232323232323235,0.0006768044524416221,0.0007444848976857843,0.0006091240071974599
0.24242424242424243,0.0008372983503704691,0.000921028185407516,0.0007535685153334221
0.25252525252525254,0.0010268903445442876,0.0011295793789987164,0.0009242013100898588
0.26262626262626265,0.0012493691181363438,0.0013743060299499783,0.0011244322063227094
0.27272727272727276,0.0015088388150337481,0.001659722696537123,0.0013579549335303734
0.2828282828282829,0.0018097316582660087,0.00199070482409261,0.001628758492439408
0.29292929292929293,0.0021568205684335835,0.002372502625276942,0.001941138511590225
0.30303030303030304,0.0025552317821364414,0.002810754960350086,0.0022997086039227973
0.31313131313131315,0.0030104574704026047,0.0033115032174428653,0.002709411723362344
0.32323232323232326,0.0035283683571167104,0.0038812051928283817,0.0031755315214050395
0.33333333333333337,0.004115226337448562,0.004526748971193418,0.0037037037037037056
0.3434343434343435,0.004777697096281683,0.005255466805909852,0.004299927386653515
0.3535353535353536,0.0055228627266418725,0.0060751489993060605,0.004970576453977685
0.36363636363636365,0.0063582343481257495,0.006994057782938325,0.005722410913313175
0.37373737373737376,0.007291764725329332,0.008020941197862267,0.0065625882527963995
0.38383838383838387,0.008331860886276559,0.009165046974904216,0.007498674797648903
0.393939393939394,0.00948739674084786,0.010436136414932648,0.008538657066763076
0.4040404040404041,0.010767725699208712,0.011844498269129585,0.009690953129287841
0.4141414141414142,0.012182693290238186,0.013400962619262005,0.010964423961214368
0.42424242424242425,0.013742649779957495,0.015116914757953246,0.012368384801961747
0.43434343434343436,0.01545846278995858,0.017004309068954438,0.013912616510962723
0.4444444444444445,0.01734152991583262,0.019075682907415882,0.015607376924249359
0.4545454545454546,0.01940379134559861,0.02134417048015847,0.01746341221103875
0.4646464646464647,0.021657742478131906,0.0238235167259451,0.019491968230318717
0.4747474747474748,0.024116446541592795,0.026528091195752078,0.021704801887433515
0.48484848484848486,0.02679354721185501,0.029472901933040512,0.024114192490669508
0.494949494949495,0.029703281230934367,0.032673609354027806,0.02673295310784093
0.5050505050505051,0.0328604910254172,0.036146540127958926,0.02957444192287548
0.5151515151515152,0.036280637324889044,0.039908701057377954,0.03265257359240014
0.5252525252525253,0.039979811780363,0.043977792958399306,0.0359818306023267
0.5353535353535354,0.04397474958270854,0.0483722245409794,0.03957727462443769
0.5454545454545455,0.04828284208107994,0.05311112628918794,0.04345455787297195
0.5555555555555556,0.05292214940134466,0.058214364341479134,0.047629934461210194
0.5656565656565657,0.05791141306451228,0.06370255437096352,0.052120271758061054
0.5757575757575758,0.06327006860516261,0.06959707546567888,0.056943061744646355
0.5858585858585859,0.06901825818987467,0.07592008400886215,0.0621164323708872
0.595959595959596,0.07517684323565502,0.08269452755922052,0.06765915891208951
0.6060606060606061,0.08176741702836612,0.08994415873120275,0.07359067532552951
0.6161616161616162,0.08881231734115545,0.097693549075271,0.0799310856070399
0.6262626262626263,0.09633463905288335,0.10596810295817169,0.08670117514759501
0.6363636363636365,0.1043582467665523,0.11479407144320754,0.09392242208989707
0.6464646464646465,0.11290778742773473,0.12419856617050822,0.10161700868496126
0.6565656565656566,0.12200870294300227,0.1342095732373025,0.10980783264870204
0.6666666666666667,0.13168724279835398,0.14485596707818937,0.11851851851851858
0.6767676767676768,0.1419704766776446,0.15616752434540906,0.12777342900988015
0.686868686868687,0.15288630708101386,0.16817493778911527,0.13759767637291248
0.696969696969697,0.16446348194331412,0.18090983013764556,0.1480171337489827
0.7070707070707072,0.17673160725253992,0.19440476797779394,0.15905844652728593
0.7171717171717172,0.18972115966825542,0.20869327563508097,0.17074904370142988
0.7272727272727273,0.20346349914002398,0.2238098490540264,0.1831171492260216
0.7373737373737375,0.21799088152583637,0.23978996967842003,0.19619179337325274
0.7474747474747475,0.23333647121053863,0.25667011833159253,0.21000282408948479
0.7575757575757577,0.249534353724262,0.2744877890966882,0.2245809183518358
0.7676767676767677,0.2666195483608499,0.2932815031969349,0.2399575935247649
0.7777777777777778,0.28462802079628785,0.31309082287591666,0.2561652187166591
0.787878787878788,0.30359669570713155,0.3339563652778447,0.2732370261364184
0.797979797979798,0.3235634693889346,0.3559198163278281,0.29120712245004116
0.8080808080808082,0.3445672223746788,0.3790239446121467,0.3101105001372109
0.8181818181818182,0.3666478320532007,0.40331261525852075,0.3299830488478806
0.8282828282828284,0.38984618528762194,0.42883080381638417,0.35086156675885977
0.8383838383838385,0.4142041910337764,0.4556246101371541,0.3727837719303988
0.8484848484848485,0.43976479295863985,0.48374127225450386,0.3957883136627759
0.8585858585858587,0.46657198205875805,0.5132291802646339,0.4199147838528823
0.8686868686868687,0.4946708092786746,0.544137890206542,0.4452037283508071
0.8787878787878789,0.5241073981293611,0.5765181379422973,0.47169665831642504
0.888888888888889,0.5549289573066438,0.6104218530373082,0.4994360615759795
0.8989898989898991,0.5871837933096343,0.6459021726405978,0.5284654139786709
0.9090909090909092,0.6209213230591555,0.6830134553650711,0.55882919075324
0.9191919191919192,0.6561920865161727,0.72181129516779,0.5905728778645554
0.9292929292929294,0.693047759300221,0.7623525352302432,0.623742983370199
0.9393939393939394,0.731541165307833,0.8046952818386164,0.6583870487770497
0.9494949494949496,0.7717262893309694,0.8488989182640665,0.6945536603978725
0.9595959595959597,0.8136582896754452,0.8950241186429898,0.7322924607079007
0.9696969696969697,0.8573935107793603,0.9431328618572964,0.7716541597014243
0.9797979797979799,0.9029894958315278,0.9932884454146806,0.812690546248375
0.98989898989899,0.9505049993898997,1.0455554993288898,0.8554544994509098
1.0,1.0,1.1,0.9


==> data/powercurves_csvs/fig1curve_F.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05109,0.0529456789251191,0.0492343210748809
0.1,0.05401,0.056253321671004,0.051766678328996
0.15,0.05401,0.0559363505660794,0.0520836494339206
0.2,0.05625,0.0583682101363694,0.0541317898636306
0.25,0.05891,0.0612554071065283,0.0565645928934717
0.3,0.06402,0.0667617336094986,0.0612782663905013
0.35,0.07049,0.0737640818989775,0.0672159181010225
0.4,0.0745,0.0779514420701551,0.0710485579298449
0.45,0.08166,0.0857756907627942,0.0775443092372058
0.5,0.09149,0.0963211736029895,0.0866588263970105
0.55,0.10274,0.108374158178665,0.0971058418213346
0.6,0.11304,0.12011719161147,0.10596280838853
0.65,0.1268,0.134930976071714,0.118669023928286
0.7,0.14261,0.152210581007587,0.133009418992413
0.75,0.16272,0.17406079916775,0.15137920083225
0.8,0.18285,0.196178418516899,0.169521581483101
0.85,0.20351,0.219370422713309,0.187649577286691
0.9,0.22973,0.247659271229523,0.211800728770477
0.95,0.25884,0.279534288822989,0.238145711177011
1,0.28734,0.310555135217832,0.264124864782168


==> data/powercurves_csvs/fig1curve_RF.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05114,0.0528696840858283,0.0494103159141717
0.1,0.05261,0.0545196392928213,0.0507003607071787
0.15,0.05329,0.0552500584031703,0.0513299415968297
0.2,0.05693,0.0592380763781281,0.0546219236218719
0.25,0.05813,0.0607132636568512,0.0555467363431488
0.3,0.06054,0.0634542714761614,0.0576257285238386
0.35,0.06618,0.0700448086812972,0.0623151913187028
0.4,0.07022,0.0751716052968464,0.0652683947031536
0.45,0.07521,0.0803041946374716,0.0701158053625284
0.5,0.08287,0.0888406137113788,0.0768993862886212
0.55,0.09081,0.0987412668089243,0.0828787331910757
0.6,0.10058,0.109958387588235,0.0912016124117655
0.65,0.10981,0.120914000432204,0.0987059995677961
0.7,0.12352,0.136881018233502,0.110158981766499
0.75,0.13717,0.152689909361966,0.121650090638034
0.8,0.15228,0.170354366969805,0.134205633030195
0.85,0.1689,0.189673132830557,0.148126867169443
0.9,0.18698,0.210055811695533,0.163904188304467
0.95,0.20696,0.232683839642517,0.181236160357483
1,0.22891,0.257514038638887,0.200305961361113


==> data/powercurves_csvs/fig1curve_RR.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05052,0.052232200260165,0.048807799739835
0.1,0.05225,0.0540685629913576,0.0504314370086424
0.15,0.05314,0.0550368200093522,0.0512431799906478
0.2,0.05699,0.0592296862330751,0.0547503137669249
0.25,0.05802,0.0605520323919609,0.0554879676080391
0.3,0.06098,0.0639269185127533,0.0580330814872467
0.35,0.06674,0.070508551960259,0.062971448039741
0.4,0.07036,0.0752219206919226,0.0654980793080774
0.45,0.07544,0.0803732916401187,0.0705067083598813
0.5,0.08322,0.0891452673967365,0.0772947326032635
0.55,0.09139,0.0992127019826589,0.0835672980173411
0.6,0.10115,0.110486886429748,0.0918131135702516
0.65,0.11117,0.122269329266185,0.100070670733815
0.7,0.12524,0.138457844175388,0.112022155824612
0.75,0.13824,0.153637010924609,0.122842989075391
0.8,0.15408,0.172011756196776,0.136148243803224
0.85,0.17147,0.191971297823062,0.150968702176938
0.9,0.1893,0.212286506576817,0.166313493423183
0.95,0.21075,0.236317681730077,0.185182318269923
1,0.23289,0.261160883578507,0.204619116421493


==> data/powercurves_csvs/fig1curve_SF.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05047,0.0523576811453915,0.0485823188546085
0.1,0.05196,0.0540773938560925,0.0498426061439075
0.15,0.05249,0.0550118228132472,0.0499681771867528
0.2,0.0553,0.0576000336580761,0.0529999663419239
0.25,0.05672,0.0591372659122457,0.0543027340877543
0.3,0.06009,0.0629325078752056,0.0572474921247944
0.35,0.06467,0.0677577492468977,0.0615822507531023
0.4,0.06743,0.0705966919682562,0.0642633080317438
0.45,0.07305,0.0766912711455693,0.0694087288544307
0.5,0.07985,0.0835066907543197,0.0761933092456803
0.55,0.08548,0.0900785047892294,0.0808814952107706
0.6,0.0948,0.100240134698273,0.089359865301727
0.65,0.10304,0.109455255502789,0.0966247444972113
0.7,0.11473,0.121491625836523,0.107968374163477
0.75,0.12749,0.135099758848726,0.119880241151274
0.8,0.13978,0.148629168307984,0.130930831692016
0.85,0.15431,0.164341967420484,0.144278032579516
0.9,0.16757,0.178488408427398,0.156651591572602
0.95,0.18472,0.196806396340957,0.172633603659043
1,0.20779,0.221546924313232,0.194033075686768


==> data/powercurves_csvs/fig1curve_SS.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05056,0.052473987920547,0.048646012079453
0.1,0.0522,0.0543150247700152,0.0500849752299848
0.15,0.05273,0.0552763783339869,0.0501836216660131
0.2,0.05532,0.0576535950592607,0.0529864049407393
0.25,0.05675,0.0591806003664556,0.0543193996335444
0.3,0.06,0.062878982985414,0.057121017014586
0.35,0.06476,0.0678682990701499,0.0616517009298501
0.4,0.06759,0.070815074994101,0.064364925005899
0.45,0.07336,0.0770576504915932,0.0696623495084067
0.5,0.08023,0.0839872326740931,0.0764727673259069
0.55,0.08583,0.090484163095422,0.081175836904578
0.6,0.09507,0.100579611840037,0.0895603881599627
0.65,0.10359,0.110055935581167,0.0971240644188333
0.7,0.11535,0.122143260198256,0.108556739801744
0.75,0.12777,0.135445528240539,0.120094471759461
0.8,0.14041,0.149343942486604,0.131476057513396
0.85,0.15508,0.165271035945081,0.144888964054919
0.9,0.16835,0.179418462189136,0.157281537810864
0.95,0.18587,0.198018284277147,0.173721715722853
1,0.20843,0.222302397187177,0.194557602812823


==> data/powercurves_csvs/fig2curve_F.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.04987,0.0524974982627602,0.0472425017372398
0.1,0.05247,0.055995629495422,0.048944370504578
0.15,0.05254,0.0574766020103392,0.0476033979896608
0.2,0.05887,0.0661431665932058,0.0515968334067942
0.25,0.06316,0.0724921617397995,0.0538278382602005
0.3,0.06875,0.0809573839734297,0.0565426160265703
0.35,0.07558,0.0904937081453286,0.0606662918546714
0.4,0.08324,0.101297979475729,0.0651820205242707
0.45,0.0928,0.113938190383447,0.0716618096165526
0.5,0.10361,0.128588142001051,0.0786318579989494
0.55,0.11344,0.141146884429511,0.0857331155704886
0.6,0.12654,0.157659739633924,0.0954202603660758
0.65,0.13835,0.172599584160271,0.104100415839729
0.7,0.15195,0.189658303403571,0.114241696596429
0.75,0.16748,0.209455225518475,0.125504774481525
0.8,0.18328,0.22849034120044,0.13806965879956
0.85,0.19864,0.247224520311571,0.150055479688429
0.9,0.21454,0.266505566123344,0.162574433876656
0.95,0.23213,0.287415840389793,0.176844159610207
1,0.24722,0.305495952208121,0.188944047791879


==> data/powercurves_csvs/fig2curve_RF.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.04817,0.0506872887165409,0.0456527112834591
0.1,0.04957,0.0534501275103488,0.0456898724896512
0.15,0.05124,0.0563898643267801,0.0460901356732199
0.2,0.05511,0.0624641442646341,0.0477558557353659
0.25,0.05875,0.0682555509630484,0.0492444490369516
0.3,0.06453,0.0768456194291984,0.0522143805708016
0.35,0.07126,0.0865506044815934,0.0559693955184066
0.4,0.07903,0.0969550850149598,0.0611049149850402
0.45,0.08849,0.110193856250906,0.0667861437490938
0.5,0.10129,0.12613474858429,0.0764452514157103
0.55,0.11033,0.137987257873265,0.0826727421267349
0.6,0.12167,0.152048972467472,0.0912910275325285
0.65,0.13503,0.169120599084276,0.100939400915724
0.7,0.14885,0.186300445332951,0.111399554667049
0.75,0.16552,0.207115434611491,0.123924565388509
0.8,0.18156,0.226768695294207,0.136351304705793
0.85,0.19715,0.245887387809203,0.148412612190797
0.9,0.21439,0.267074590934981,0.161705409065019
0.95,0.23229,0.288745845057406,0.175834154942594
1,0.24911,0.308572515155793,0.189647484844207


==> data/powercurves_csvs/fig2curve_RR.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.04817,0.0507000508274529,0.0456399491725471
0.1,0.04943,0.0533188183972601,0.0455411816027399
0.15,0.05135,0.0565537031530488,0.0461462968469512
0.2,0.05528,0.0626173027511629,0.0479426972488371
0.25,0.05853,0.0680171663226666,0.0490428336773334
0.3,0.06474,0.0771006303081415,0.0523793696918585
0.35,0.07195,0.0874031163043301,0.0564968836956699
0.4,0.07869,0.0967094216362078,0.0606705783637922
0.45,0.08867,0.110448026231108,0.066891973768892
0.5,0.10155,0.126625412364556,0.076474587635444
0.55,0.11013,0.137862366863434,0.0823976331365662
0.6,0.12238,0.152952265822223,0.0918077341777773
0.65,0.13565,0.169942723470589,0.101357276529411
0.7,0.14949,0.187299962047839,0.111680037952161
0.75,0.16652,0.20836535185456,0.12467464814544
0.8,0.18186,0.227295171254388,0.136424828745612
0.85,0.19791,0.247040833277442,0.148779166722558
0.9,0.21518,0.268142448762027,0.162217551237973
0.95,0.23316,0.289937600200392,0.176382399799608
1,0.24957,0.309144512202478,0.189995487797522


==> data/powercurves_csvs/fig2curve_SF.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.0502,0.0529407455448133,0.0474592544551867
0.1,0.05226,0.0566533598608663,0.0478666401391337
0.15,0.05471,0.0611567148453591,0.0482632851546409
0.2,0.06073,0.0701482174273419,0.0513117825726581
0.25,0.0655,0.077783661790765,0.053216338209235
0.3,0.07384,0.089429154144462,0.058250845855538
0.35,0.07816,0.0960721189715485,0.0602478810284515
0.4,0.08799,0.109839314034916,0.0661406859650843
0.45,0.09774,0.122657414491228,0.0728225855087717
0.5,0.10596,0.134339643818182,0.0775803561818181
0.55,0.11679,0.148017908032645,0.0855620919673547
0.6,0.12644,0.160451955361275,0.0924280446387248
0.65,0.13524,0.172211458100256,0.0982685418997439
0.7,0.14694,0.187317382182873,0.106562617817127
0.75,0.15628,0.198809259031914,0.113750740968086
0.8,0.169,0.214551881246452,0.123448118753548
0.85,0.17981,0.227678716808278,0.131941283191722
0.9,0.18926,0.239055679593923,0.139464320406077
0.95,0.19908,0.251142611569649,0.147017388430351
1,0.21175,0.266324020374519,0.157175979625481


==> data/powercurves_csvs/fig2curve_SS.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05037,0.0530893760814428,0.0476506239185572
0.1,0.05258,0.0569435428541496,0.0482164571458504
0.15,0.05497,0.0614584827743262,0.0484815172256738
0.2,0.06097,0.0704867737926147,0.0514532262073853
0.25,0.06573,0.0780437729226056,0.0534162270773944
0.3,0.07377,0.0895034094898516,0.0580365905101484
0.35,0.07817,0.0961354907361729,0.0602045092638271
0.4,0.08818,0.110162972241425,0.0661970277585748
0.45,0.09826,0.123351056436294,0.073168943563706
0.5,0.10614,0.134642234068851,0.0776377659311493
0.55,0.11715,0.148587640348262,0.0857123596517381
0.6,0.12663,0.160842825115642,0.0924171748843575
0.65,0.13528,0.172429236318613,0.0981307636813869
0.7,0.14732,0.187833907098744,0.106806092901256
0.75,0.15657,0.19928616729773,0.11385383270227
0.8,0.16883,0.214526766453886,0.123133233546114
0.85,0.18001,0.228029943393906,0.131990056606094
0.9,0.18921,0.239169093580329,0.139250906419671
0.95,0.19892,0.251080374695562,0.146759625304438
1,0.21196,0.266654901426688,0.157265098573312


==> data/powercurves_csvs/fig3curve_F.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05157,0.0537422728221237,0.0493977271778763
0.1,0.05319,0.0560751353595331,0.0503048646404669
0.15,0.05608,0.0601521333819515,0.0520078666180485
0.2,0.05805,0.0629751875870546,0.0531248124129454
0.25,0.06111,0.067809535503754,0.054410464496246
0.3,0.06478,0.0730474929123744,0.0565125070876256
0.35,0.07196,0.0818556688564016,0.0620643311435984
0.4,0.0773,0.0898718255145256,0.0647281744854744
0.45,0.08354,0.0984625062310781,0.0686174937689219
0.5,0.09476,0.112422492004142,0.0770975079958585
0.55,0.10358,0.124142054829361,0.0830179451706388
0.6,0.11318,0.136618396017655,0.0897416039823455
0.65,0.12311,0.149641709296393,0.0965782907036074
0.7,0.13382,0.163470936001742,0.104169063998258
0.75,0.14607,0.179537868563496,0.112602131436504
0.8,0.15836,0.194637354073751,0.122082645926249
0.85,0.1719,0.211705755703811,0.132094244296189
0.9,0.18385,0.226385994761894,0.141314005238106
0.95,0.20173,0.247977533533508,0.155482466466492
1,0.21507,0.26402192477888,0.16611807522112


==> data/powercurves_csvs/fig3curve_RF.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05313,0.0555593675715247,0.0507006324284753
0.1,0.05285,0.0564233945437996,0.0492766054562004
0.15,0.05663,0.0617264305878693,0.0515335694121307
0.2,0.06033,0.0676199212683393,0.0530400787316607
0.25,0.0675,0.077565632690226,0.057434367309774
0.3,0.07457,0.0876680855568339,0.0614719144431661
0.35,0.08256,0.098790670657814,0.066329329342186
0.4,0.09312,0.113576197209954,0.0726638027900461
0.45,0.1017,0.125223192207614,0.0781768077923858
0.5,0.11222,0.13941301993374,0.0850269800662602
0.55,0.12625,0.157459326512659,0.0950406734873414
0.6,0.13725,0.172053303929427,0.102446696070573
0.65,0.14911,0.187369762037394,0.110850237962606
0.7,0.16005,0.201547411135509,0.118552588864491
0.75,0.17315,0.217976764419972,0.128323235580028
0.8,0.18691,0.234348389694832,0.139471610305168
0.85,0.19796,0.248229040959665,0.147690959040335
0.9,0.20969,0.261914485108335,0.157465514891665
0.95,0.22261,0.277639383824347,0.167580616175653
1,0.23391,0.290720548643737,0.177099451356263


==> data/powercurves_csvs/fig3curve_RR.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05247,0.0547253905943161,0.050214609405684
0.1,0.05317,0.056646820005567,0.049693179994433
0.15,0.05631,0.0614485928725182,0.0511714071274818
0.2,0.06,0.0673553632957265,0.0526446367042735
0.25,0.06736,0.0775579574507879,0.0571620425492121
0.3,0.07467,0.0881978315140426,0.0611421684859574
0.35,0.08218,0.0985470433321342,0.0658129566678658
0.4,0.09388,0.114629447763118,0.0731305522368825
0.45,0.1012,0.124907547537918,0.0774924524620823
0.5,0.11163,0.139011925585637,0.0842480744143628
0.55,0.12609,0.15746792559776,0.0947120744022396
0.6,0.13691,0.171747190025012,0.102072809974988
0.65,0.14893,0.187312887294894,0.110547112705106
0.7,0.16032,0.201895338999105,0.118744661000895
0.75,0.17367,0.218598437478283,0.128741562521717
0.8,0.18647,0.233827981698241,0.139112018301759
0.85,0.19802,0.248438357400687,0.147601642599313
0.9,0.20924,0.261548835092417,0.156931164907583
0.95,0.22255,0.277644983589867,0.167455016410133
1,0.23414,0.290997474287822,0.177282525712178


==> data/powercurves_csvs/fig3curve_SF.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05241,0.054468701294653,0.050351298705347
0.1,0.05468,0.0581126581215428,0.0512473418784572
0.15,0.0561,0.0606028323477024,0.0515971676522976
0.2,0.0571,0.0626588507350845,0.0515411492649155
0.25,0.06184,0.0690517153334633,0.0546282846665367
0.3,0.06663,0.075809176075435,0.057450823924565
0.35,0.07316,0.0844957901610855,0.0618242098389146
0.4,0.07816,0.0913258852913678,0.0649941147086322
0.45,0.0843,0.10039693335748,0.06820306664252
0.5,0.09383,0.112662924919616,0.0749970750803844
0.55,0.10193,0.123740541150887,0.0801194588491128
0.6,0.11106,0.135435563645851,0.0866844363541491
0.65,0.11703,0.143860429674359,0.0901995703256413
0.7,0.12893,0.158376676346922,0.0994833236530775
0.75,0.1375,0.170018600556319,0.104981399443681
0.8,0.14692,0.181923556513929,0.111916443486071
0.85,0.15835,0.196302091617478,0.120397908382522
0.9,0.16836,0.208551867570875,0.128168132429125
0.95,0.18115,0.224385002267266,0.137914997732734
1,0.19103,0.235928400547265,0.146131599452735


==> data/powercurves_csvs/fig3curve_SS.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05271,0.0547640214742221,0.0506559785257779
0.1,0.05462,0.0580922103357599,0.0511477896642401
0.15,0.05595,0.0604729420790571,0.0514270579209429
0.2,0.05733,0.0630026940082034,0.0516573059917966
0.25,0.06214,0.0695476706958246,0.0547323293041755
0.3,0.06675,0.0760400556173651,0.0574599443826349
0.35,0.0734,0.0848687959122467,0.0619312040877533
0.4,0.07855,0.0918331863206191,0.0652668136793809
0.45,0.0845,0.10075575881174,0.0682442411882603
0.5,0.09439,0.113393535908261,0.075386464091739
0.55,0.10217,0.124132286440959,0.0802077135590406
0.6,0.11142,0.135972901373898,0.086867098626102
0.65,0.11722,0.144260331930184,0.0901796680698157
0.7,0.1292,0.158834908266428,0.0995650917335721
0.75,0.13793,0.170635086859794,0.105224913140206
0.8,0.14751,0.182754890555957,0.112265109444043
0.85,0.1587,0.196841295602303,0.120558704397697
0.9,0.16854,0.208928246172661,0.128151753827339
0.95,0.18136,0.224820204767938,0.137899795232062
1,0.19125,0.23640532755664,0.14609467244336


==> data/powercurves_csvs/fig4curve_F.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05128,0.0530383992794182,0.0495216007205818
0.1,0.05135,0.0532082450176052,0.0494917549823948
0.15,0.05263,0.0544790928296127,0.0507809071703873
0.2,0.05284,0.0545874726541985,0.0510925273458014
0.25,0.05321,0.0549000314546114,0.0515199685453887
0.3,0.05432,0.0562288232668957,0.0524111767331043
0.35,0.05625,0.0583342301487915,0.0541657698512085
0.4,0.05659,0.0591935290483216,0.0539864709516784
0.45,0.06057,0.0630936317107924,0.0580463682892076
0.5,0.06244,0.0656208825569027,0.0592591174430973
0.55,0.06453,0.0681241922830133,0.0609358077169867
0.6,0.06847,0.072820921303296,0.064119078696704
0.65,0.0705,0.0751160249811134,0.0658839750188866
0.7,0.07386,0.0796316988944051,0.0680883011055949
0.75,0.08039,0.0870173249327342,0.0737626750672658
0.8,0.08393,0.0915970504516326,0.0762629495483675
0.85,0.09045,0.0993326853228883,0.0815673146771117
0.9,0.09782,0.108285886871241,0.0873541131287589
0.95,0.10434,0.115693046786825,0.092986953213175
1,0.11263,0.126248446724998,0.0990115532750017


==> data/powercurves_csvs/fig4curve_RF.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.04981,0.0516416005647212,0.0479783994352788
0.1,0.05168,0.0534060594116441,0.0499539405883559
0.15,0.0512,0.0531316823044312,0.0492683176955688
0.2,0.05132,0.0533521006003889,0.0492878993996111
0.25,0.0516,0.053515949431019,0.049684050568981
0.3,0.05333,0.0552790916448438,0.0513809083551562
0.35,0.05355,0.0556433330534646,0.0514566669465354
0.4,0.05612,0.0583204966403615,0.0539195033596385
0.45,0.05604,0.0584557950224104,0.0536242049775896
0.5,0.05869,0.0615674588505777,0.0558125411494223
0.55,0.06055,0.0636046866591941,0.0574953133408059
0.6,0.06327,0.0668554798917497,0.0596845201082503
0.65,0.06563,0.0699031882225634,0.0613568117774366
0.7,0.06895,0.0735494240614418,0.0643505759385582
0.75,0.07284,0.0785893144352307,0.0670906855647694
0.8,0.07612,0.082775392801558,0.069464607198442
0.85,0.0802,0.0879506974544426,0.0724493025455574
0.9,0.08635,0.0951744369311314,0.0775255630688686
0.95,0.09299,0.102726061527075,0.083253938472925
1,0.09793,0.109030000491473,0.0868299995085267


==> data/powercurves_csvs/fig4curve_RR.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.04986,0.0517607029445004,0.0479592970554996
0.1,0.05128,0.0530072280430584,0.0495527719569416
0.15,0.0511,0.0531166932029308,0.0490833067970692
0.2,0.05172,0.0537732250329566,0.0496667749670434
0.25,0.05136,0.0531957958575798,0.0495242041424202
0.3,0.05285,0.0547055283600499,0.0509944716399501
0.35,0.0533,0.0553709926571233,0.0512290073428767
0.4,0.05607,0.0582745443794145,0.0538654556205855
0.45,0.05592,0.0582744207071513,0.0535655792928487
0.5,0.05868,0.0614713720969148,0.0558886279030852
0.55,0.06091,0.063974543617941,0.057845456382059
0.6,0.06359,0.0671981614824218,0.0599818385175782
0.65,0.06587,0.0700244878654099,0.0617155121345901
0.7,0.06924,0.0737340872353785,0.0647459127646215
0.75,0.07316,0.0788319869988881,0.0674880130011119
0.8,0.07619,0.082867477820467,0.069512522179533
0.85,0.08143,0.0890608283253464,0.0737991716746536
0.9,0.08617,0.0948832613765316,0.0774567386234684
0.95,0.09461,0.104233309679013,0.0849866903209872
1,0.09879,0.109922640185935,0.087657359814065


==> data/powercurves_csvs/fig4curve_SF.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05048,0.0525726109141405,0.0483873890858595
0.1,0.05155,0.0532425735709059,0.0498574264290941
0.15,0.05148,0.0535494894099216,0.0494105105900784
0.2,0.05245,0.0544714738397636,0.0504285261602364
0.25,0.05281,0.0548710748746195,0.0507489251253805
0.3,0.0538,0.055853776811613,0.051746223188387
0.35,0.05632,0.0584039517922263,0.0542360482077737
0.4,0.0553,0.0575991899495784,0.0530008100504216
0.45,0.05708,0.0594526444815774,0.0547073555184226
0.5,0.05877,0.0614289440817548,0.0561110559182452
0.55,0.05953,0.0623394652400323,0.0567205347599677
0.6,0.06174,0.064929203687443,0.058550796312557
0.65,0.06551,0.069211004504431,0.061808995495569
0.7,0.06839,0.0725331932015602,0.0642468067984398
0.75,0.06991,0.0743065803091204,0.0655134196908796
0.8,0.07217,0.0770404160585554,0.0672995839414446
0.85,0.0781,0.0840357311736345,0.0721642688263655
0.9,0.08245,0.0892164172367821,0.0756835827632179
0.95,0.0863,0.0933895493096629,0.0792104506903371
1,0.08995,0.0984139223875115,0.0814860776124885


==> data/powercurves_csvs/fig4curve_SS.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.05058,0.0526888107370858,0.0484711892629142
0.1,0.05151,0.0531361892488672,0.0498838107511328
0.15,0.05166,0.0537316895535926,0.0495883104464074
0.2,0.05276,0.0548069864221644,0.0507130135778356
0.25,0.05279,0.0548579541088631,0.0507220458911369
0.3,0.05394,0.0559819947324302,0.0518980052675698
0.35,0.05619,0.0582852451948797,0.0540947548051203
0.4,0.0553,0.0576428255409124,0.0529571744590876
0.45,0.0571,0.0594848497231524,0.0547151502768476
0.5,0.05918,0.0618775597430405,0.0564824402569595
0.55,0.05956,0.0623652999375821,0.0567547000624179
0.6,0.0617,0.0649431212051842,0.0584568787948158
0.65,0.06545,0.0691861585143626,0.0617138414856374
0.7,0.06865,0.0727946427634193,0.0645053572365807
0.75,0.07023,0.0746598833823718,0.0658001166176282
0.8,0.07247,0.0772942579107563,0.0676457420892437
0.85,0.0785,0.0844802795786137,0.0725197204213863
0.9,0.08269,0.0895396517099688,0.0758403482900312
0.95,0.08634,0.093463551814576,0.079216448185424
1,0.0905,0.0989991565119217,0.0820008434880783


==> data/powercurves_csvs/fig5curve_F.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.12622,0.145950206063257,0.106489793936743
0.1,0.2355,0.278101518942902,0.192898481057098
0.15,0.33767,0.393696323244891,0.281643676755109
0.2,0.42464,0.489016664711369,0.360263335288631
0.25,0.49132,0.560291168930488,0.422348831069511
0.3,0.55065,0.621557573945157,0.479742426054843
0.35,0.59442,0.666572550589031,0.522267449410969
0.4,0.63139,0.703972977825566,0.558807022174434
0.45,0.65632,0.729831673967999,0.582808326032001
0.5,0.66968,0.7440869819769,0.5952730180231
0.55,0.68561,0.75914871673669,0.61207128326331
0.6,0.71006,0.782512028006711,0.637607971993289
0.65,0.72965,0.801167919811059,0.658132080188941
0.7,0.74337,0.814748505707672,0.671991494292328
0.75,0.75162,0.822610594360707,0.680629405639293
0.8,0.75782,0.828358028410797,0.687281971589203
0.85,0.76257,0.832892852040519,0.692247147959481
0.9,0.76432,0.834390180009093,0.694249819990907
0.95,0.76192,0.83321162316707,0.69062837683293
1,0.76233,0.834789195005089,0.689870804994911


==> data/powercurves_csvs/fig5curve_RF.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.13158,0.152893294779579,0.110266705220421
0.1,0.25716,0.305638027485024,0.208681972514976
0.15,0.3684,0.429843048388181,0.306956951611819
0.2,0.45503,0.521734733893962,0.388325266106038
0.25,0.52598,0.596080947819307,0.455879052180693
0.3,0.58418,0.65568528208307,0.51267471791693
0.35,0.62703,0.699641561122956,0.554418438877044
0.4,0.66731,0.741351489976648,0.593268510023352
0.45,0.68822,0.762541304235721,0.613898695764279
0.5,0.70426,0.778891990412474,0.629628009587526
0.55,0.7235,0.796307557377742,0.650692442622258
0.6,0.74499,0.816082844219589,0.673897155780411
0.65,0.76316,0.833486297744262,0.692833702255738
0.7,0.77311,0.843392877449002,0.702827122550997
0.75,0.78273,0.85252362050753,0.71293637949247
0.8,0.78823,0.857446801215738,0.719013198784262
0.85,0.79184,0.860703416710477,0.722976583289523
0.9,0.79464,0.862881981025682,0.726398018974318
0.95,0.79578,0.864799956619979,0.726760043380021
1,0.79793,0.867267729192244,0.728592270807756


==> data/powercurves_csvs/fig5curve_RR.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.13274,0.154207735133357,0.111272264866643
0.1,0.26015,0.308812560512122,0.211487439487878
0.15,0.37278,0.434458287954806,0.311101712045194
0.2,0.45924,0.52584313131989,0.39263686868011
0.25,0.52986,0.599665540674469,0.460054459325531
0.3,0.58747,0.658774624087277,0.516165375912723
0.35,0.62981,0.702070029035872,0.557549970964128
0.4,0.66999,0.743632570816362,0.596347429183638
0.45,0.69097,0.764848423509083,0.617091576490917
0.5,0.70619,0.78040638025234,0.631973619747659
0.55,0.7249,0.797389785734253,0.652410214265747
0.6,0.74692,0.817690000777148,0.676149999222852
0.65,0.76449,0.834478512977246,0.694501487022754
0.7,0.77465,0.84461859973913,0.70468140026087
0.75,0.7842,0.853671631814647,0.714728368185353
0.8,0.78892,0.857984897245803,0.719855102754197
0.85,0.7929,0.861560054924993,0.724239945075007
0.9,0.79508,0.863219461596376,0.726940538403624
0.95,0.79534,0.86420449015592,0.72647550984408
1,0.79792,0.867050579866689,0.728789420133311


==> data/powercurves_csvs/fig5curve_SF.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.07029,0.0853281871279537,0.0552518128720463
0.1,0.10075,0.128400302445603,0.0730996975543967
0.15,0.1286,0.163930701390825,0.0932692986091745
0.2,0.1604,0.204092891441344,0.116707108558656
0.25,0.18693,0.237020968748299,0.136839031251701
0.3,0.21177,0.267888632226952,0.155651367773049
0.35,0.2361,0.297129265787701,0.175070734212299
0.4,0.26026,0.325705542717085,0.194814457282915
0.45,0.28616,0.355823169957704,0.216496830042296
0.5,0.30803,0.381001994356667,0.235058005643333
0.55,0.32005,0.395888564192552,0.244211435807448
0.6,0.33139,0.408912858086798,0.253867141913202
0.65,0.34562,0.424351646136501,0.266888353863499
0.7,0.3591,0.439748429069848,0.278451570930152
0.75,0.37482,0.457416544017275,0.292223455982725
0.8,0.39107,0.475456819550568,0.306683180449432
0.85,0.40521,0.491005715128899,0.319414284871101
0.9,0.41858,0.505739515908892,0.331420484091108
0.95,0.43174,0.519349489208142,0.344130510791858
1,0.45139,0.539077060188902,0.363702939811098


==> data/powercurves_csvs/fig5curve_SS.csv <==
t,c,u,l
0,0.05,0.05,0.05
0.05,0.07064,0.0857640289701287,0.0555159710298713
0.1,0.10101,0.128807157378074,0.073212842621926
0.15,0.12909,0.1646170179849,0.0935629820151002
0.2,0.16068,0.204527874681246,0.116832125318754
0.25,0.1867,0.236962105332794,0.136437894667206
0.3,0.21156,0.267770794210724,0.155349205789276
0.35,0.2352,0.296286199771348,0.174113800228652
0.4,0.25876,0.324251700167477,0.193268299832523
0.45,0.28361,0.353219988285718,0.214000011714282
0.5,0.30458,0.377408727381561,0.231751272618439
0.55,0.31667,0.392445063761225,0.240894936238775
0.6,0.32732,0.404778180036633,0.249861819963367
0.65,0.34108,0.419776388073505,0.262383611926495
0.7,0.35481,0.435450394392765,0.274169605607235
0.75,0.36992,0.452409422128222,0.287430577871778
0.8,0.38653,0.470788355058938,0.302271644941062
0.85,0.40076,0.486503590848968,0.315016409151032
0.9,0.41394,0.501283751108129,0.326596248891871
0.95,0.42527,0.513108915002876,0.337431084997124
1,0.44183,0.529616635270172,0.354043364729828

